On Riemann Solvers and Kinetic Relations for Isothermal Two-Phase Flows with Surface Tension

We consider a sharp-interface approach for the inviscid isothermal dynamics of compressible two-phase flow, that accounts for phase transition and surface tension effects. To fix the mass exchange and entropy dissipation rate across the interface kinetic relations are frequently used. The complete uni-directional dynamics can then be understood by solving generalized two-phase Riemann problems. We present new well-posedness theorems for the Riemann problem and corresponding computable Riemann solvers, that cover quite general equations of state, metastable input data and curvature effects. The new Riemann solver is used to validate different kinetic relations on physically relevant problems including a comparison with experimental data. Riemann solvers are building blocks for many numerical schemes that are used to track interfaces in two-phase flow. It is shown that the new Riemann solver enables reliable and efficient computations for physical situations that could not be treated before.

==> CondensBubble.txt <==
% table 1: name COOLPROPS Water isothermal Kinf;
% table 2: name COOLPROPS Water isothermal K1;
% table 3: name COOLPROPS Butane isothermal Kinf;
% table 4: name COOLPROPS Butane isothermal K1;
% table 5: name COOLPROPS Dodecane isothermal Kinf;
% table 6: name COOLPROPS Dodecane isothermal K1;
% table 7: name COOLPROPS Acetone isothermal Kinf;
% table 8: name COOLPROPS Acetone isothermal K1;
% table 8: name COOLPROPS Acetone isothermal K1 without surface tension;
% table 8: name COOLPROPS Acetone isothermal K1 one-dimensional;
% time and interface position for each case;
0,0.01,0,0.01,0,0.01,0,0.01,0,0.01,0,0.01,0,0.01,0,0.01,0,0.01,0,0.01
1E-05,0.009999,1E-05,0.009999,1E-05,0.009992,1E-05,0.009994,1E-05,0.009992,1E-05,0.009995,1E-05,0.01,1E-05,0.01,1E-05,0.01,1E-05,0.01
2E-05,0.009996,2E-05,0.009997,2E-05,0.009979,2E-05,0.009984,2E-05,0.009982,2E-05,0.009986,2E-05,0.009999,2E-05,0.009999,2E-05,0.009999,2E-05,0.01
3E-05,0.009992,3E-05,0.009992,3E-05,0.009949,3E-05,0.009957,3E-05,0.009967,3E-05,0.009974,3E-05,0.009995,3E-05,0.009996,3E-05,0.009996,3E-05,0.009998
4E-05,0.009984,4E-05,0.009985,4E-05,0.009897,4E-05,0.009909,4E-05,0.00994,4E-05,0.00995,4E-05,0.009992,4E-05,0.009993,4E-05,0.009993,4E-05,0.009996
5E-05,0.009973,5E-05,0.009973,5E-05,0.009839,5E-05,0.009854,5E-05,0.009894,5E-05,0.009906,5E-05,0.009986,5E-05,0.009987,5E-05,0.009987,5E-05,0.009993
6E-05,0.00996,6E-05,0.009966,6E-05,0.009755,6E-05,0.009773,6E-05,0.009842,6E-05,0.009858,6E-05,0.009979,6E-05,0.009981,6E-05,0.009981,6E-05,0.009989
7E-05,0.00995,7E-05,0.009952,7E-05,0.009658,7E-05,0.009679,7E-05,0.009786,7E-05,0.009804,7E-05,0.00997,7E-05,0.009972,7E-05,0.009972,7E-05,0.009984
8E-05,0.009936,8E-05,0.009939,8E-05,0.009546,8E-05,0.009567,8E-05,0.009712,8E-05,0.009733,8E-05,0.009961,8E-05,0.009962,8E-05,0.009962,8E-05,0.009979
9E-05,0.009919,9E-05,0.009926,9E-05,0.009402,9E-05,0.009424,9E-05,0.009623,9E-05,0.009646,9E-05,0.009948,9E-05,0.00995,9E-05,0.00995,9E-05,0.009972
0.0001,0.009899,0.0001,0.009908,0.0001,0.009249,0.0001,0.009272,0.0001,0.009528,0.0001,0.009553,0.0001,0.009935,0.0001,0.009937,0.0001,0.009937,0.0001,0.009964
0.00011,0.00988,0.00011,0.009887,0.00011,0.009081,0.00011,0.009107,0.00011,0.009421,0.00011,0.009447,0.00011,0.009921,0.00011,0.009924,0.00011,0.009924,0.00011,0.009954
0.00012,0.009857,0.00012,0.009866,0.00012,0.008897,0.00012,0.008928,0.00012,0.009293,0.00012,0.00932,0.00012,0.009905,0.00012,0.00991,0.00012,0.00991,0.00012,0.009943
0.00013,0.009831,0.00013,0.009845,0.00013,0.008705,0.00013,0.008739,0.00013,0.009152,0.00013,0.009181,0.00013,0.009891,0.00013,0.009894,0.00013,0.009894,0.00013,0.009931
0.00014,0.009805,0.00014,0.00982,0.00014,0.008494,0.00014,0.008534,0.00014,0.009008,0.00014,0.009037,0.00014,0.009871,0.00014,0.009878,0.00014,0.009878,0.00014,0.009919
0.00015,0.009779,0.00015,0.009794,0.00015,0.008265,0.00015,0.008312,0.00015,0.008856,0.00015,0.008888,0.00015,0.009855,0.00015,0.00986,0.00015,0.00986,0.00015,0.009905
0.00016,0.009751,0.00016,0.00977,0.00016,0.008026,0.00016,0.008078,0.00016,0.008692,0.00016,0.008727,0.00016,0.009833,0.00016,0.009841,0.00016,0.009841,0.00016,0.009891
0.00017,0.009714,0.00017,0.009736,0.00017,0.007766,0.00017,0.007824,0.00017,0.008516,0.00017,0.008556,0.00017,0.009813,0.00017,0.009822,0.00017,0.009822,0.00017,0.009875
0.00018,0.009681,0.00018,0.009703,0.00018,0.007486,0.00018,0.00755,0.00018,0.008333,0.00018,0.008378,0.00018,0.00979,0.00018,0.0098,0.00018,0.0098,0.00018,0.00986
0.00019,0.009643,0.00019,0.009667,0.00019,0.007188,0.00019,0.007259,0.00019,0.008141,0.00019,0.008191,0.00019,0.009767,0.00019,0.009778,0.00019,0.009778,0.00019,0.009843
0.0002,0.009602,0.0002,0.009632,0.0002,0.006864,0.0002,0.00694,0.0002,0.007937,0.0002,0.007992,0.0002,0.009741,0.0002,0.009753,0.0002,0.009753,0.0002,0.009826
0.00021,0.009563,0.00021,0.009595,0.00021,0.006512,0.00021,0.006591,0.00021,0.007718,0.00021,0.007779,0.00021,0.009715,0.00021,0.009728,0.00021,0.009728,0.00021,0.009808
0.00022,0.00952,0.00022,0.009555,0.00022,0.006137,0.00022,0.006221,0.00022,0.007489,0.00022,0.007556,0.00022,0.009686,0.00022,0.0097,0.00022,0.0097,0.00022,0.00979
0.00023,0.009473,0.00023,0.009515,0.00023,0.005739,0.00023,0.005828,0.00023,0.00725,0.00023,0.007322,0.00023,0.009657,0.00023,0.009672,0.00023,0.009672,0.00023,0.00977
0.00024,0.009423,0.00024,0.009469,0.00024,0.00531,0.00024,0.005408,0.00024,0.006996,0.00024,0.007074,0.00024,0.009626,0.00024,0.009642,0.00024,0.009642,0.00024,0.00975
0.00025,0.009366,0.00025,0.009421,0.00025,0.004848,0.00025,0.004959,0.00025,0.006724,0.00025,0.006808,0.00025,0.009594,0.00025,0.00961,0.00025,0.00961,0.00025,0.009729
0.00026,0.009311,0.00026,0.009374,0.00026,0.004346,0.00026,0.004472,0.00026,0.006432,0.00026,0.006522,0.00026,0.009562,0.00026,0.009582,0.00026,0.009582,0.00026,0.009707
0.00027,0.009252,0.00027,0.009325,0.00027,0.003789,0.00027,0.003932,0.00027,0.006121,0.00027,0.006216,0.00027,0.009526,0.00027,0.009547,0.00027,0.009547,0.00027,0.009684
0.00028,0.009191,0.00028,0.009272,0.00028,0.003151,0.00028,0.003314,0.00028,0.005795,0.00028,0.005894,0.00028,0.009492,0.00028,0.009517,0.00028,0.009517,0.00028,0.009661
0.00029,0.009128,0.00029,0.009221,0.00029,0.002406,0.00029,0.002599,0.00029,0.005448,0.00029,0.005552,0.00029,0.009454,0.00029,0.009481,0.00029,0.009481,0.00029,0.009636
0.0003,0.00906,0.0003,0.009166,0.0003,0.001492,0.0003,0.001745,0.0003,0.005076,0.0003,0.005188,0.0003,0.009417,0.0003,0.009447,0.0003,0.009447,0.0003,0.009611
0.00031,0.008985,0.00031,0.009105,0.000305,0.0009511,0.0003075,0.0009511,0.00031,0.004679,0.00031,0.0048,0.00031,0.009377,0.00031,0.00941,0.00031,0.00941,0.00031,0.009583
0.00032,0.008917,0.00032,0.009053,nan,nan,nan,nan,0.00032,0.004254,0.00032,0.004389,0.00032,0.009337,0.00032,0.009372,0.00032,0.009372,0.00032,0.009554
0.00033,0.00884,0.00033,0.00899,nan,nan,nan,nan,0.00033,0.003796,0.00033,0.003948,0.00033,0.009293,0.00033,0.009332,0.00033,0.009332,0.00033,0.009526
0.00034,0.008762,0.00034,0.00893,nan,nan,nan,nan,0.00034,0.00329,0.00034,0.003463,0.00034,0.00925,0.00034,0.009292,0.00034,0.009292,0.00034,0.009495
0.00035,0.008684,0.00035,0.008874,nan,nan,nan,nan,0.00035,0.002715,0.00035,0.002911,0.00035,0.009204,0.00035,0.00925,0.00035,0.00925,0.00035,0.009465
0.00036,0.0086,0.00036,0.008805,nan,nan,nan,nan,0.00036,0.002037,0.00036,0.002271,0.00036,0.009157,0.00036,0.009206,0.00036,0.009206,0.00036,0.009432
0.00037,0.00851,0.00037,0.008737,nan,nan,nan,nan,0.00037,0.001213,0.00037,0.0015,0.00037,0.009109,0.00037,0.009163,0.00037,0.009163,0.00037,0.009401
0.00038,0.008424,0.00038,0.008683,nan,nan,nan,nan,0.0003728,0.0009511,0.0003761,0.0009511,0.00038,0.009059,0.00038,0.009116,0.00038,0.009116,0.00038,0.009366
0.00039,0.008333,0.00039,0.008605,nan,nan,nan,nan,nan,nan,nan,nan,0.00039,0.00901,0.00039,0.009073,0.00039,0.009073,0.00039,0.009334
0.0004,0.00824,0.0004,0.008539,nan,nan,nan,nan,nan,nan,nan,nan,0.0004,0.008956,0.0004,0.009023,0.0004,0.009023,0.0004,0.009298
0.00041,0.008143,0.00041,0.008474,nan,nan,nan,nan,nan,nan,nan,nan,0.00041,0.008906,0.00041,0.00898,0.00041,0.00898,0.00041,0.009264
0.00042,0.008038,0.00042,0.008391,nan,nan,nan,nan,nan,nan,nan,nan,0.00042,0.008849,0.00042,0.008927,0.00042,0.008927,0.00042,0.009228
0.00043,0.007938,0.00043,0.008317,nan,nan,nan,nan,nan,nan,nan,nan,0.00043,0.008796,0.00043,0.00888,0.00043,0.00888,0.00043,0.009191
0.00044,0.00783,0.00044,0.008238,nan,nan,nan,nan,nan,nan,nan,nan,0.00044,0.008738,0.00044,0.008827,0.00044,0.008827,0.00044,0.009154
0.00045,0.007725,0.00045,0.008155,nan,nan,nan,nan,nan,nan,nan,nan,0.00045,0.008678,0.00045,0.008773,0.00045,0.008773,0.00045,0.009115
0.00046,0.007611,0.00046,0.008074,nan,nan,nan,nan,nan,nan,nan,nan,0.00046,0.008619,0.00046,0.00872,0.00046,0.00872,0.00046,0.009077
0.00047,0.00749,0.00047,0.007982,nan,nan,nan,nan,nan,nan,nan,nan,0.00047,0.008554,0.00047,0.008663,0.00047,0.008663,0.00047,0.009035
0.00048,0.007367,0.00048,0.007888,nan,nan,nan,nan,nan,nan,nan,nan,0.00048,0.008493,0.00048,0.008608,0.00048,0.008608,0.00048,0.008994
0.00049,0.007236,0.00049,0.0078,nan,nan,nan,nan,nan,nan,nan,nan,0.00049,0.008425,0.00049,0.008548,0.00049,0.008548,0.00049,0.008952
0.0005,0.007107,0.0005,0.0077,nan,nan,nan,nan,nan,nan,nan,nan,0.0005,0.008362,0.0005,0.00849,0.0005,0.00849,0.0005,0.008909
0.00051,0.006963,0.00051,0.007611,nan,nan,nan,nan,nan,nan,nan,nan,0.00051,0.008293,0.00051,0.00843,0.00051,0.00843,0.00051,0.008864
0.00052,0.00682,0.00052,0.007509,nan,nan,nan,nan,nan,nan,nan,nan,0.00052,0.008224,0.00052,0.008368,0.00052,0.008368,0.00052,0.00882
0.00053,0.006663,0.00053,0.007402,nan,nan,nan,nan,nan,nan,nan,nan,0.00053,0.008158,0.00053,0.008308,0.00053,0.008308,0.00053,0.008773
0.00054,0.006506,0.00054,0.007303,nan,nan,nan,nan,nan,nan,nan,nan,0.00054,0.008084,0.00054,0.008242,0.00054,0.008242,0.00054,0.008726
0.00055,0.006341,0.00055,0.007188,nan,nan,nan,nan,nan,nan,nan,nan,0.00055,0.008016,0.00055,0.00818,0.00055,0.00818,0.00055,0.008679
0.00056,0.006164,0.00056,0.007089,nan,nan,nan,nan,nan,nan,nan,nan,0.00056,0.007938,0.00056,0.008111,0.00056,0.008111,0.00056,0.00863
0.00057,0.005982,0.00057,0.006969,nan,nan,nan,nan,nan,nan,nan,nan,0.00057,0.007863,0.00057,0.008045,0.00057,0.008045,0.00057,0.008582
0.00058,0.005789,0.00058,0.006856,nan,nan,nan,nan,nan,nan,nan,nan,0.00058,0.007785,0.00058,0.007976,0.00058,0.007976,0.00058,0.008532
0.00059,0.005589,0.00059,0.006739,nan,nan,nan,nan,nan,nan,nan,nan,0.00059,0.007704,0.00059,0.007903,0.00059,0.007903,0.00059,0.008483
0.0006,0.005374,0.0006,0.006618,nan,nan,nan,nan,nan,nan,nan,nan,0.0006,0.007626,0.0006,0.007835,0.0006,0.007835,0.0006,0.008432
0.00061,0.005155,0.00061,0.006494,nan,nan,nan,nan,nan,nan,nan,nan,0.00061,0.007544,0.00061,0.00776,0.00061,0.00776,0.00061,0.00838
0.00062,0.004916,0.00062,0.006367,nan,nan,nan,nan,nan,nan,nan,nan,0.00062,0.00746,0.00062,0.007689,0.00062,0.007689,0.00062,0.008329
0.00063,0.004669,0.00063,0.006241,nan,nan,nan,nan,nan,nan,nan,nan,0.00063,0.007376,0.00063,0.007613,0.00063,0.007613,0.00063,0.008275
0.00064,0.004403,0.00064,0.006109,nan,nan,nan,nan,nan,nan,nan,nan,0.00064,0.00729,0.00064,0.007537,0.00064,0.007538,0.00064,0.008221
0.00065,0.004117,0.00065,0.005974,nan,nan,nan,nan,nan,nan,nan,nan,0.00065,0.007203,0.00065,0.007462,0.00065,0.007462,0.00065,0.008166
0.00066,0.00382,0.00066,0.005836,nan,nan,nan,nan,nan,nan,nan,nan,0.00066,0.007113,0.00066,0.007382,0.00066,0.007382,0.00066,0.008111
0.00067,0.003499,0.00067,0.005697,nan,nan,nan,nan,nan,nan,nan,nan,0.00067,0.007022,0.00067,0.007303,0.00067,0.007303,0.00067,0.008053
0.00068,0.003164,0.00068,0.005556,nan,nan,nan,nan,nan,nan,nan,nan,0.00068,0.006927,0.00068,0.00722,0.00068,0.007221,0.00068,0.007995
0.00069,0.002799,0.00069,0.005409,nan,nan,nan,nan,nan,nan,nan,nan,0.00069,0.006832,0.00069,0.007135,0.00069,0.007135,0.00069,0.007937
0.0007,0.002398,0.0007,0.005263,nan,nan,nan,nan,nan,nan,nan,nan,0.0007,0.006737,0.0007,0.007053,0.0007,0.007053,0.0007,0.007878
0.00071,0.001945,0.00071,0.005108,nan,nan,nan,nan,nan,nan,nan,nan,0.00071,0.006639,0.00071,0.006971,0.00071,0.006971,0.00071,0.007818
0.00072,0.00143,0.00072,0.004954,nan,nan,nan,nan,nan,nan,nan,nan,0.00072,0.00654,0.00072,0.006882,0.00072,0.006883,0.00072,0.007757
0.0007293,0.0009511,0.00073,0.004782,nan,nan,nan,nan,nan,nan,nan,nan,0.00073,0.006441,0.00073,0.006796,0.00073,0.006797,0.00073,0.007696
nan,nan,0.00074,0.004609,nan,nan,nan,nan,nan,nan,nan,nan,0.00074,0.006336,0.00074,0.006708,0.00074,0.006708,0.00074,0.007634
nan,nan,0.00075,0.004416,nan,nan,nan,nan,nan,nan,nan,nan,0.00075,0.006231,0.00075,0.006619,0.00075,0.006619,0.00075,0.007572
nan,nan,0.00076,0.004214,nan,nan,nan,nan,nan,nan,nan,nan,0.00076,0.006127,0.00076,0.006528,0.00076,0.006528,0.00076,0.00751
nan,nan,0.00077,0.004007,nan,nan,nan,nan,nan,nan,nan,nan,0.00077,0.006014,0.00077,0.006433,0.00077,0.006433,0.00077,0.007445
nan,nan,0.00078,0.003761,nan,nan,nan,nan,nan,nan,nan,nan,0.00078,0.005905,0.00078,0.006337,0.00078,0.006337,0.00078,0.007381
nan,nan,0.00079,0.003528,nan,nan,nan,nan,nan,nan,nan,nan,0.00079,0.005796,0.00079,0.006243,0.00079,0.006243,0.00079,0.007316
nan,nan,0.0008,0.003226,nan,nan,nan,nan,nan,nan,nan,nan,0.0008,0.005678,0.0008,0.006146,0.0008,0.006146,0.0008,0.00725
nan,nan,0.00081,0.002918,nan,nan,nan,nan,nan,nan,nan,nan,0.00081,0.005565,0.00081,0.006047,0.00081,0.006047,0.00081,0.007183
nan,nan,0.00082,0.00253,nan,nan,nan,nan,nan,nan,nan,nan,0.00082,0.005449,0.00082,0.005949,0.00082,0.005949,0.00082,0.007114
nan,nan,0.00083,0.002047,nan,nan,nan,nan,nan,nan,nan,nan,0.00083,0.005324,0.00083,0.005848,0.00083,0.005848,0.00083,0.007046
nan,nan,0.00084,0.001534,nan,nan,nan,nan,nan,nan,nan,nan,0.00084,0.005203,0.00084,0.005742,0.00084,0.005743,0.00084,0.006976
nan,nan,0.0008489,0.0009511,nan,nan,nan,nan,nan,nan,nan,nan,0.00085,0.005078,0.00085,0.005639,0.00085,0.00564,0.00085,0.006905
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00086,0.00495,0.00086,0.005532,0.00086,0.005533,0.00086,0.006835
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00087,0.004827,0.00087,0.005425,0.00087,0.005425,0.00087,0.006763
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00088,0.004697,0.00088,0.005317,0.00088,0.005318,0.00088,0.006693
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00089,0.004564,0.00089,0.005206,0.00089,0.005206,0.00089,0.006619
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0009,0.004435,0.0009,0.005095,0.0009,0.005095,0.0009,0.006546
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00091,0.004299,0.00091,0.00498,0.00091,0.004981,0.00091,0.006474
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00092,0.004159,0.00092,0.004863,0.00092,0.004864,0.00092,0.006399
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00093,0.004022,0.00093,0.004744,0.00093,0.004744,0.00093,0.006324
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00094,0.003879,0.00094,0.004626,0.00094,0.004627,0.00094,0.006248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00095,0.003731,0.00095,0.004506,0.00095,0.004507,0.00095,0.00617
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00096,0.003583,0.00096,0.004382,0.00096,0.004382,0.00096,0.006093
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00097,0.003433,0.00097,0.004257,0.00097,0.004257,0.00097,0.006014
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00098,0.003273,0.00098,0.00413,0.00098,0.004131,0.00098,0.005935
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00099,0.00311,0.00099,0.003998,0.00099,0.003999,0.00099,0.005856
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.001,0.002946,0.001,0.003866,0.001,0.003866,0.001,0.005776
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00101,0.002773,0.00101,0.003735,0.00101,0.003735,0.00101,0.005694
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00102,0.002589,0.00102,0.003593,0.00102,0.003594,0.00102,0.005616
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00103,0.002402,0.00103,0.003454,0.00103,0.003455,0.00103,0.005533
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00104,0.00221,0.00104,0.003316,0.00104,0.003317,0.00104,0.00545
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00105,0.002005,0.00105,0.003176,0.00105,0.003177,0.00105,0.005368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00106,0.001791,0.00106,0.003035,0.00106,0.003036,0.00106,0.005283
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00107,0.001579,0.00107,0.002889,0.00107,0.002889,0.00107,0.005197
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00108,0.001364,0.00108,0.002759,0.00108,0.00276,0.00108,0.005115
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00109,0.001151,0.00109,0.002628,0.00109,0.002629,0.00109,0.005027
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0011,0.0009693,0.0011,0.002475,0.0011,0.002476,0.0011,0.00494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.001101,0.000951,0.00111,0.002343,0.00111,0.002344,0.00111,0.004855
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00112,0.002242,0.00112,0.002243,0.00112,0.004767
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00113,0.002118,0.00113,0.002119,0.00113,0.004679
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00114,0.001989,0.00114,0.001991,0.00114,0.004592
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00115,0.001934,0.00115,0.001936,0.00115,0.0045
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00116,0.001908,0.00116,0.001909,0.00116,0.004409
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00117,0.00188,0.00117,0.001881,0.00117,0.004319
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00118,0.001877,0.00118,0.001878,0.00118,0.004228
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00119,0.001922,0.00119,0.001922,0.00119,0.004135
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0012,0.001956,0.0012,0.001957,0.0012,0.004047
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00121,0.001968,0.00121,0.001969,0.00121,0.003953
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00122,0.001967,0.00122,0.001967,0.00122,0.003857
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00123,0.001991,0.00123,0.001992,0.00123,0.003766
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00124,0.002005,0.00124,0.002005,0.00124,0.003669
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00125,0.001996,0.00125,0.001996,0.00125,0.003573
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00126,0.00199,0.00126,0.00199,0.00126,0.00348
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00127,0.001999,0.00127,0.001999,0.00127,0.003383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00128,0.001996,0.00128,0.001997,0.00128,0.003285
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00129,0.001966,0.00129,0.001967,0.00129,0.003188
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0013,0.001951,0.0013,0.001951,0.0013,0.003091
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00131,0.001943,0.00131,0.001944,0.00131,0.002992
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00132,0.00191,0.00132,0.001911,0.00132,0.002891
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00133,0.00185,0.00133,0.001851,0.00133,0.002795
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00134,0.001803,0.00134,0.001803,0.00134,0.002692
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00135,0.001747,0.00135,0.001747,0.00135,0.002591
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00136,0.001646,0.00136,0.001646,0.00136,0.002491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00137,0.001511,0.00137,0.001512,0.00137,0.002391
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00138,0.001358,0.00138,0.001359,0.00138,0.002286
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00139,0.001191,0.00139,0.001192,0.00139,0.002182
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0014,0.001053,0.0014,0.001054,0.0014,0.002082
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00141,0.001009,0.00141,0.001009,0.00141,0.001978
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00142,0.0009605,0.00142,0.0009612,0.00142,0.001871
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00143,0.000963,0.00143,0.0009637,0.00143,0.001769
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00144,0.0009955,0.00144,0.0009961,0.00144,0.001664
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00145,0.001036,0.00145,0.001036,0.00145,0.001555
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.001456,0.0009511,0.001456,0.0009511,0.00146,0.001449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00147,0.001344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00148,0.001237
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00149,0.001127
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0015,0.001018
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00151,0.0009104
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00152,0.0008003
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00153,0.0006895
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.001538,0.0005991


==> EOCdsolseq_K3_p10000_Relax.txt <==
% number of cells: 50, 100, 200, 500, 2000, the last column for exact solution 
% sequence of grid points and values 
 1.000e-02, 1.389e+05,   5.000e-03, 1.389e+05,   2.500e-03, 1.389e+05,   1.000e-03, 1.389e+05,   2.500e-04, 1.389e+05,   -1.775e-01, 1.389e+05,  
 3.000e-02, 1.389e+05,   1.500e-02, 1.389e+05,   7.500e-03, 1.389e+05,   3.000e-03, 1.389e+05,   7.500e-04, 1.389e+05,   2.613e-01, 1.389e+05,  
 5.000e-02, 1.389e+05,   2.500e-02, 1.389e+05,   1.250e-02, 1.389e+05,   5.000e-03, 1.389e+05,   1.250e-03, 1.389e+05,   2.613e-01, 1.422e+05,  
 7.000e-02, 1.389e+05,   3.500e-02, 1.389e+05,   1.750e-02, 1.389e+05,   7.000e-03, 1.389e+05,   1.750e-03, 1.389e+05,   6.996e-01, 1.422e+05,  
 9.000e-02, 1.389e+05,   4.500e-02, 1.389e+05,   2.250e-02, 1.389e+05,   9.000e-03, 1.389e+05,   2.250e-03, 1.389e+05,   6.996e-01, 1.313e+05,  
 1.100e-01, 1.388e+05,   5.500e-02, 1.389e+05,   2.750e-02, 1.389e+05,   1.100e-02, 1.389e+05,   2.750e-03, 1.389e+05,   8.342e-01, 1.313e+05,  
 1.300e-01, 1.388e+05,   6.500e-02, 1.389e+05,   3.250e-02, 1.389e+05,   1.300e-02, 1.389e+05,   3.250e-03, 1.389e+05,   8.342e-01, 1.000e+05,  
 1.500e-01, 1.388e+05,   7.500e-02, 1.389e+05,   3.750e-02, 1.389e+05,   1.500e-02, 1.389e+05,   3.750e-03, 1.389e+05,   1.000e+00, 1.000e+05,  
 1.700e-01, 1.388e+05,   8.500e-02, 1.389e+05,   4.250e-02, 1.389e+05,   1.700e-02, 1.389e+05,   4.250e-03, 1.389e+05,   nan, nan,  
 1.900e-01, 1.388e+05,   9.500e-02, 1.389e+05,   4.750e-02, 1.389e+05,   1.900e-02, 1.389e+05,   4.750e-03, 1.389e+05,   nan, nan,  
 2.100e-01, 1.388e+05,   1.050e-01, 1.389e+05,   5.250e-02, 1.389e+05,   2.100e-02, 1.389e+05,   5.250e-03, 1.389e+05,   nan, nan,  
 2.300e-01, 1.389e+05,   1.150e-01, 1.389e+05,   5.750e-02, 1.389e+05,   2.300e-02, 1.389e+05,   5.750e-03, 1.389e+05,   nan, nan,  
 2.500e-01, 1.389e+05,   1.250e-01, 1.389e+05,   6.250e-02, 1.389e+05,   2.500e-02, 1.389e+05,   6.250e-03, 1.389e+05,   nan, nan,  
 2.700e-01, 1.390e+05,   1.350e-01, 1.389e+05,   6.750e-02, 1.389e+05,   2.700e-02, 1.389e+05,   6.750e-03, 1.389e+05,   nan, nan,  
 2.900e-01, 1.392e+05,   1.450e-01, 1.389e+05,   7.250e-02, 1.389e+05,   2.900e-02, 1.389e+05,   7.250e-03, 1.389e+05,   nan, nan,  
 3.100e-01, 1.394e+05,   1.550e-01, 1.389e+05,   7.750e-02, 1.389e+05,   3.100e-02, 1.389e+05,   7.750e-03, 1.389e+05,   nan, nan,  
 3.300e-01, 1.397e+05,   1.650e-01, 1.389e+05,   8.250e-02, 1.389e+05,   3.300e-02, 1.389e+05,   8.250e-03, 1.389e+05,   nan, nan,  
 3.500e-01, 1.400e+05,   1.750e-01, 1.389e+05,   8.750e-02, 1.389e+05,   3.500e-02, 1.389e+05,   8.750e-03, 1.389e+05,   nan, nan,  
 3.700e-01, 1.403e+05,   1.850e-01, 1.389e+05,   9.250e-02, 1.389e+05,   3.700e-02, 1.389e+05,   9.250e-03, 1.389e+05,   nan, nan,  
 3.900e-01, 1.406e+05,   1.950e-01, 1.389e+05,   9.750e-02, 1.389e+05,   3.900e-02, 1.389e+05,   9.750e-03, 1.389e+05,   nan, nan,  
 4.100e-01, 1.409e+05,   2.050e-01, 1.389e+05,   1.025e-01, 1.389e+05,   4.100e-02, 1.389e+05,   1.025e-02, 1.389e+05,   nan, nan,  
 4.300e-01, 1.411e+05,   2.150e-01, 1.390e+05,   1.075e-01, 1.389e+05,   4.300e-02, 1.389e+05,   1.075e-02, 1.389e+05,   nan, nan,  
 4.500e-01, 1.413e+05,   2.250e-01, 1.390e+05,   1.125e-01, 1.389e+05,   4.500e-02, 1.389e+05,   1.125e-02, 1.389e+05,   nan, nan,  
 4.700e-01, 1.415e+05,   2.350e-01, 1.391e+05,   1.175e-01, 1.389e+05,   4.700e-02, 1.389e+05,   1.175e-02, 1.389e+05,   nan, nan,  
 4.900e-01, 1.416e+05,   2.450e-01, 1.391e+05,   1.225e-01, 1.389e+05,   4.900e-02, 1.389e+05,   1.225e-02, 1.389e+05,   nan, nan,  
 5.100e-01, 1.417e+05,   2.550e-01, 1.392e+05,   1.275e-01, 1.389e+05,   5.100e-02, 1.389e+05,   1.275e-02, 1.389e+05,   nan, nan,  
 5.300e-01, 1.417e+05,   2.650e-01, 1.394e+05,   1.325e-01, 1.389e+05,   5.300e-02, 1.389e+05,   1.325e-02, 1.389e+05,   nan, nan,  
 5.500e-01, 1.417e+05,   2.750e-01, 1.395e+05,   1.375e-01, 1.389e+05,   5.500e-02, 1.389e+05,   1.375e-02, 1.389e+05,   nan, nan,  
 5.700e-01, 1.417e+05,   2.850e-01, 1.397e+05,   1.425e-01, 1.389e+05,   5.700e-02, 1.389e+05,   1.425e-02, 1.389e+05,   nan, nan,  
 5.900e-01, 1.417e+05,   2.950e-01, 1.399e+05,   1.475e-01, 1.389e+05,   5.900e-02, 1.389e+05,   1.475e-02, 1.389e+05,   nan, nan,  
 6.100e-01, 1.416e+05,   3.050e-01, 1.400e+05,   1.525e-01, 1.389e+05,   6.100e-02, 1.389e+05,   1.525e-02, 1.389e+05,   nan, nan,  
 6.300e-01, 1.416e+05,   3.150e-01, 1.402e+05,   1.575e-01, 1.389e+05,   6.300e-02, 1.389e+05,   1.575e-02, 1.389e+05,   nan, nan,  
 6.500e-01, 1.416e+05,   3.250e-01, 1.404e+05,   1.625e-01, 1.389e+05,   6.500e-02, 1.389e+05,   1.625e-02, 1.389e+05,   nan, nan,  
 6.700e-01, 1.416e+05,   3.350e-01, 1.406e+05,   1.675e-01, 1.389e+05,   6.700e-02, 1.389e+05,   1.675e-02, 1.389e+05,   nan, nan,  
 6.900e-01, 1.416e+05,   3.450e-01, 1.408e+05,   1.725e-01, 1.389e+05,   6.900e-02, 1.389e+05,   1.725e-02, 1.389e+05,   nan, nan,  
 6.996e-01, 1.416e+05,   3.550e-01, 1.410e+05,   1.775e-01, 1.389e+05,   7.100e-02, 1.389e+05,   1.775e-02, 1.389e+05,   nan, nan,  
 6.996e-01, 1.322e+05,   3.650e-01, 1.411e+05,   1.825e-01, 1.389e+05,   7.300e-02, 1.389e+05,   1.825e-02, 1.389e+05,   nan, nan,  
 7.100e-01, 1.322e+05,   3.750e-01, 1.413e+05,   1.875e-01, 1.389e+05,   7.500e-02, 1.389e+05,   1.875e-02, 1.389e+05,   nan, nan,  
 7.300e-01, 1.337e+05,   3.850e-01, 1.414e+05,   1.925e-01, 1.389e+05,   7.700e-02, 1.389e+05,   1.925e-02, 1.389e+05,   nan, nan,  
 7.500e-01, 1.337e+05,   3.950e-01, 1.415e+05,   1.975e-01, 1.389e+05,   7.900e-02, 1.389e+05,   1.975e-02, 1.389e+05,   nan, nan,  
 7.700e-01, 1.323e+05,   4.050e-01, 1.415e+05,   2.025e-01, 1.389e+05,   8.100e-02, 1.389e+05,   2.025e-02, 1.389e+05,   nan, nan,  
 7.900e-01, 1.292e+05,   4.150e-01, 1.416e+05,   2.075e-01, 1.390e+05,   8.300e-02, 1.389e+05,   2.075e-02, 1.389e+05,   nan, nan,  
 8.100e-01, 1.245e+05,   4.250e-01, 1.416e+05,   2.125e-01, 1.390e+05,   8.500e-02, 1.389e+05,   2.125e-02, 1.389e+05,   nan, nan,  
 8.300e-01, 1.187e+05,   4.350e-01, 1.416e+05,   2.175e-01, 1.390e+05,   8.700e-02, 1.389e+05,   2.175e-02, 1.389e+05,   nan, nan,  
 8.500e-01, 1.127e+05,   4.450e-01, 1.416e+05,   2.225e-01, 1.390e+05,   8.900e-02, 1.389e+05,   2.225e-02, 1.389e+05,   nan, nan,  
 8.700e-01, 1.077e+05,   4.550e-01, 1.416e+05,   2.275e-01, 1.391e+05,   9.100e-02, 1.389e+05,   2.275e-02, 1.389e+05,   nan, nan,  
 8.900e-01, 1.041e+05,   4.650e-01, 1.416e+05,   2.325e-01, 1.391e+05,   9.300e-02, 1.389e+05,   2.325e-02, 1.389e+05,   nan, nan,  
 9.100e-01, 1.020e+05,   4.750e-01, 1.416e+05,   2.375e-01, 1.392e+05,   9.500e-02, 1.389e+05,   2.375e-02, 1.389e+05,   nan, nan,  
 9.300e-01, 1.009e+05,   4.850e-01, 1.416e+05,   2.425e-01, 1.393e+05,   9.700e-02, 1.389e+05,   2.425e-02, 1.389e+05,   nan, nan,  
 9.500e-01, 1.004e+05,   4.950e-01, 1.416e+05,   2.475e-01, 1.393e+05,   9.900e-02, 1.389e+05,   2.475e-02, 1.389e+05,   nan, nan,  
 9.700e-01, 1.001e+05,   5.050e-01, 1.416e+05,   2.525e-01, 1.394e+05,   1.010e-01, 1.389e+05,   2.525e-02, 1.389e+05,   nan, nan,  
 9.900e-01, 1.001e+05,   5.150e-01, 1.416e+05,   2.575e-01, 1.395e+05,   1.030e-01, 1.389e+05,   2.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.250e-01, 1.416e+05,   2.625e-01, 1.396e+05,   1.050e-01, 1.389e+05,   2.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.350e-01, 1.416e+05,   2.675e-01, 1.397e+05,   1.070e-01, 1.389e+05,   2.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.450e-01, 1.415e+05,   2.725e-01, 1.398e+05,   1.090e-01, 1.389e+05,   2.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.550e-01, 1.415e+05,   2.775e-01, 1.400e+05,   1.110e-01, 1.389e+05,   2.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.650e-01, 1.415e+05,   2.825e-01, 1.401e+05,   1.130e-01, 1.389e+05,   2.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.750e-01, 1.415e+05,   2.875e-01, 1.402e+05,   1.150e-01, 1.389e+05,   2.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.850e-01, 1.415e+05,   2.925e-01, 1.404e+05,   1.170e-01, 1.389e+05,   2.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.950e-01, 1.415e+05,   2.975e-01, 1.405e+05,   1.190e-01, 1.389e+05,   2.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.050e-01, 1.415e+05,   3.025e-01, 1.406e+05,   1.210e-01, 1.389e+05,   3.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.150e-01, 1.415e+05,   3.075e-01, 1.407e+05,   1.230e-01, 1.389e+05,   3.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.250e-01, 1.415e+05,   3.125e-01, 1.408e+05,   1.250e-01, 1.389e+05,   3.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.350e-01, 1.415e+05,   3.175e-01, 1.410e+05,   1.270e-01, 1.389e+05,   3.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.450e-01, 1.415e+05,   3.225e-01, 1.411e+05,   1.290e-01, 1.389e+05,   3.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.550e-01, 1.415e+05,   3.275e-01, 1.411e+05,   1.310e-01, 1.389e+05,   3.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.650e-01, 1.415e+05,   3.325e-01, 1.412e+05,   1.330e-01, 1.389e+05,   3.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.750e-01, 1.415e+05,   3.375e-01, 1.413e+05,   1.350e-01, 1.389e+05,   3.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.850e-01, 1.415e+05,   3.425e-01, 1.413e+05,   1.370e-01, 1.389e+05,   3.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.950e-01, 1.415e+05,   3.475e-01, 1.414e+05,   1.390e-01, 1.389e+05,   3.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.996e-01, 1.415e+05,   3.525e-01, 1.414e+05,   1.410e-01, 1.389e+05,   3.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.996e-01, 1.323e+05,   3.575e-01, 1.415e+05,   1.430e-01, 1.389e+05,   3.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.050e-01, 1.323e+05,   3.625e-01, 1.415e+05,   1.450e-01, 1.389e+05,   3.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.150e-01, 1.338e+05,   3.675e-01, 1.415e+05,   1.470e-01, 1.389e+05,   3.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.250e-01, 1.343e+05,   3.725e-01, 1.415e+05,   1.490e-01, 1.389e+05,   3.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.350e-01, 1.345e+05,   3.775e-01, 1.415e+05,   1.510e-01, 1.389e+05,   3.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.450e-01, 1.346e+05,   3.825e-01, 1.415e+05,   1.530e-01, 1.389e+05,   3.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.550e-01, 1.345e+05,   3.875e-01, 1.416e+05,   1.550e-01, 1.389e+05,   3.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.650e-01, 1.344e+05,   3.925e-01, 1.416e+05,   1.570e-01, 1.389e+05,   3.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.750e-01, 1.340e+05,   3.975e-01, 1.416e+05,   1.590e-01, 1.389e+05,   3.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.850e-01, 1.332e+05,   4.025e-01, 1.416e+05,   1.610e-01, 1.389e+05,   4.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.950e-01, 1.318e+05,   4.075e-01, 1.415e+05,   1.630e-01, 1.389e+05,   4.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.050e-01, 1.295e+05,   4.125e-01, 1.415e+05,   1.650e-01, 1.389e+05,   4.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.150e-01, 1.264e+05,   4.175e-01, 1.415e+05,   1.670e-01, 1.389e+05,   4.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.250e-01, 1.224e+05,   4.225e-01, 1.415e+05,   1.690e-01, 1.389e+05,   4.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.350e-01, 1.179e+05,   4.275e-01, 1.415e+05,   1.710e-01, 1.389e+05,   4.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.450e-01, 1.133e+05,   4.325e-01, 1.415e+05,   1.730e-01, 1.389e+05,   4.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.550e-01, 1.092e+05,   4.375e-01, 1.415e+05,   1.750e-01, 1.389e+05,   4.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.650e-01, 1.059e+05,   4.425e-01, 1.415e+05,   1.770e-01, 1.389e+05,   4.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.750e-01, 1.036e+05,   4.475e-01, 1.415e+05,   1.790e-01, 1.389e+05,   4.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.850e-01, 1.020e+05,   4.525e-01, 1.415e+05,   1.810e-01, 1.389e+05,   4.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.950e-01, 1.011e+05,   4.575e-01, 1.415e+05,   1.830e-01, 1.389e+05,   4.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.050e-01, 1.006e+05,   4.625e-01, 1.415e+05,   1.850e-01, 1.389e+05,   4.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.150e-01, 1.003e+05,   4.675e-01, 1.415e+05,   1.870e-01, 1.389e+05,   4.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.250e-01, 1.001e+05,   4.725e-01, 1.415e+05,   1.890e-01, 1.389e+05,   4.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.350e-01, 1.001e+05,   4.775e-01, 1.415e+05,   1.910e-01, 1.389e+05,   4.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.450e-01, 1.000e+05,   4.825e-01, 1.415e+05,   1.930e-01, 1.389e+05,   4.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.550e-01, 1.000e+05,   4.875e-01, 1.415e+05,   1.950e-01, 1.389e+05,   4.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.650e-01, 1.000e+05,   4.925e-01, 1.415e+05,   1.970e-01, 1.389e+05,   4.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.750e-01, 1.000e+05,   4.975e-01, 1.415e+05,   1.990e-01, 1.389e+05,   4.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.850e-01, 1.000e+05,   5.025e-01, 1.415e+05,   2.010e-01, 1.389e+05,   5.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.950e-01, 1.000e+05,   5.075e-01, 1.415e+05,   2.030e-01, 1.389e+05,   5.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.125e-01, 1.415e+05,   2.050e-01, 1.389e+05,   5.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.175e-01, 1.415e+05,   2.070e-01, 1.389e+05,   5.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.225e-01, 1.415e+05,   2.090e-01, 1.389e+05,   5.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.275e-01, 1.415e+05,   2.110e-01, 1.389e+05,   5.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.325e-01, 1.415e+05,   2.130e-01, 1.389e+05,   5.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.375e-01, 1.415e+05,   2.150e-01, 1.389e+05,   5.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.425e-01, 1.415e+05,   2.170e-01, 1.390e+05,   5.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.475e-01, 1.415e+05,   2.190e-01, 1.390e+05,   5.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.525e-01, 1.415e+05,   2.210e-01, 1.390e+05,   5.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.575e-01, 1.415e+05,   2.230e-01, 1.390e+05,   5.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.625e-01, 1.415e+05,   2.250e-01, 1.390e+05,   5.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.675e-01, 1.415e+05,   2.270e-01, 1.390e+05,   5.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.725e-01, 1.415e+05,   2.290e-01, 1.391e+05,   5.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.775e-01, 1.415e+05,   2.310e-01, 1.391e+05,   5.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.825e-01, 1.415e+05,   2.330e-01, 1.391e+05,   5.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.875e-01, 1.415e+05,   2.350e-01, 1.391e+05,   5.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.925e-01, 1.415e+05,   2.370e-01, 1.392e+05,   5.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.975e-01, 1.415e+05,   2.390e-01, 1.392e+05,   5.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.025e-01, 1.415e+05,   2.410e-01, 1.392e+05,   6.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.075e-01, 1.415e+05,   2.430e-01, 1.393e+05,   6.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.125e-01, 1.415e+05,   2.450e-01, 1.393e+05,   6.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.175e-01, 1.415e+05,   2.470e-01, 1.394e+05,   6.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.225e-01, 1.415e+05,   2.490e-01, 1.394e+05,   6.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.275e-01, 1.415e+05,   2.510e-01, 1.395e+05,   6.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.325e-01, 1.415e+05,   2.530e-01, 1.396e+05,   6.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.375e-01, 1.415e+05,   2.550e-01, 1.396e+05,   6.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.425e-01, 1.415e+05,   2.570e-01, 1.397e+05,   6.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.475e-01, 1.415e+05,   2.590e-01, 1.397e+05,   6.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.525e-01, 1.415e+05,   2.610e-01, 1.398e+05,   6.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.575e-01, 1.415e+05,   2.630e-01, 1.399e+05,   6.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.625e-01, 1.415e+05,   2.650e-01, 1.400e+05,   6.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.675e-01, 1.415e+05,   2.670e-01, 1.400e+05,   6.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.725e-01, 1.415e+05,   2.690e-01, 1.401e+05,   6.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.775e-01, 1.415e+05,   2.710e-01, 1.402e+05,   6.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.825e-01, 1.415e+05,   2.730e-01, 1.403e+05,   6.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.875e-01, 1.415e+05,   2.750e-01, 1.403e+05,   6.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.925e-01, 1.415e+05,   2.770e-01, 1.404e+05,   6.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.975e-01, 1.415e+05,   2.790e-01, 1.405e+05,   6.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.996e-01, 1.415e+05,   2.810e-01, 1.406e+05,   7.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.996e-01, 1.324e+05,   2.830e-01, 1.406e+05,   7.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.025e-01, 1.324e+05,   2.850e-01, 1.407e+05,   7.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.075e-01, 1.338e+05,   2.870e-01, 1.408e+05,   7.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.125e-01, 1.343e+05,   2.890e-01, 1.409e+05,   7.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.175e-01, 1.344e+05,   2.910e-01, 1.409e+05,   7.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.225e-01, 1.345e+05,   2.930e-01, 1.410e+05,   7.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.275e-01, 1.345e+05,   2.950e-01, 1.410e+05,   7.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.325e-01, 1.345e+05,   2.970e-01, 1.411e+05,   7.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.375e-01, 1.346e+05,   2.990e-01, 1.411e+05,   7.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.425e-01, 1.346e+05,   3.010e-01, 1.412e+05,   7.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.475e-01, 1.346e+05,   3.030e-01, 1.412e+05,   7.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.525e-01, 1.346e+05,   3.050e-01, 1.413e+05,   7.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.575e-01, 1.346e+05,   3.070e-01, 1.413e+05,   7.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.625e-01, 1.346e+05,   3.090e-01, 1.413e+05,   7.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.675e-01, 1.346e+05,   3.110e-01, 1.414e+05,   7.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.725e-01, 1.346e+05,   3.130e-01, 1.414e+05,   7.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.775e-01, 1.346e+05,   3.150e-01, 1.414e+05,   7.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.825e-01, 1.345e+05,   3.170e-01, 1.414e+05,   7.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.875e-01, 1.344e+05,   3.190e-01, 1.414e+05,   7.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.925e-01, 1.341e+05,   3.210e-01, 1.415e+05,   8.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.975e-01, 1.338e+05,   3.230e-01, 1.415e+05,   8.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.025e-01, 1.331e+05,   3.250e-01, 1.415e+05,   8.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.075e-01, 1.322e+05,   3.270e-01, 1.415e+05,   8.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.125e-01, 1.308e+05,   3.290e-01, 1.415e+05,   8.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.175e-01, 1.290e+05,   3.310e-01, 1.415e+05,   8.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.225e-01, 1.266e+05,   3.330e-01, 1.415e+05,   8.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.275e-01, 1.237e+05,   3.350e-01, 1.415e+05,   8.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.325e-01, 1.203e+05,   3.370e-01, 1.415e+05,   8.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.375e-01, 1.167e+05,   3.390e-01, 1.415e+05,   8.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.425e-01, 1.132e+05,   3.410e-01, 1.415e+05,   8.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.475e-01, 1.099e+05,   3.430e-01, 1.415e+05,   8.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.525e-01, 1.071e+05,   3.450e-01, 1.415e+05,   8.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.575e-01, 1.049e+05,   3.470e-01, 1.415e+05,   8.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.625e-01, 1.032e+05,   3.490e-01, 1.415e+05,   8.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.675e-01, 1.021e+05,   3.510e-01, 1.415e+05,   8.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.725e-01, 1.013e+05,   3.530e-01, 1.415e+05,   8.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.775e-01, 1.008e+05,   3.550e-01, 1.415e+05,   8.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.825e-01, 1.004e+05,   3.570e-01, 1.415e+05,   8.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.875e-01, 1.003e+05,   3.590e-01, 1.415e+05,   8.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.925e-01, 1.001e+05,   3.610e-01, 1.415e+05,   9.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.975e-01, 1.001e+05,   3.630e-01, 1.415e+05,   9.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.025e-01, 1.000e+05,   3.650e-01, 1.415e+05,   9.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.075e-01, 1.000e+05,   3.670e-01, 1.415e+05,   9.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.125e-01, 1.000e+05,   3.690e-01, 1.415e+05,   9.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.175e-01, 1.000e+05,   3.710e-01, 1.415e+05,   9.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.225e-01, 1.000e+05,   3.730e-01, 1.415e+05,   9.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.275e-01, 1.000e+05,   3.750e-01, 1.415e+05,   9.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.325e-01, 1.000e+05,   3.770e-01, 1.415e+05,   9.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.375e-01, 1.000e+05,   3.790e-01, 1.415e+05,   9.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.425e-01, 1.000e+05,   3.810e-01, 1.415e+05,   9.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.475e-01, 1.000e+05,   3.830e-01, 1.415e+05,   9.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.525e-01, 1.000e+05,   3.850e-01, 1.415e+05,   9.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.575e-01, 1.000e+05,   3.870e-01, 1.415e+05,   9.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.625e-01, 1.000e+05,   3.890e-01, 1.415e+05,   9.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.675e-01, 1.000e+05,   3.910e-01, 1.415e+05,   9.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.725e-01, 1.000e+05,   3.930e-01, 1.415e+05,   9.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.775e-01, 1.000e+05,   3.950e-01, 1.415e+05,   9.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.825e-01, 1.000e+05,   3.970e-01, 1.415e+05,   9.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.875e-01, 1.000e+05,   3.990e-01, 1.415e+05,   9.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.925e-01, 1.000e+05,   4.010e-01, 1.415e+05,   1.003e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.975e-01, 1.000e+05,   4.030e-01, 1.415e+05,   1.008e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.050e-01, 1.415e+05,   1.013e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.070e-01, 1.415e+05,   1.018e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.090e-01, 1.415e+05,   1.022e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.110e-01, 1.415e+05,   1.027e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.130e-01, 1.415e+05,   1.032e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.150e-01, 1.415e+05,   1.037e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.170e-01, 1.415e+05,   1.042e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.190e-01, 1.415e+05,   1.047e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.210e-01, 1.415e+05,   1.052e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.230e-01, 1.415e+05,   1.057e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.250e-01, 1.415e+05,   1.062e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.270e-01, 1.415e+05,   1.067e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.290e-01, 1.415e+05,   1.072e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.310e-01, 1.415e+05,   1.077e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.330e-01, 1.415e+05,   1.082e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.350e-01, 1.415e+05,   1.087e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.370e-01, 1.415e+05,   1.092e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.390e-01, 1.415e+05,   1.098e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.410e-01, 1.415e+05,   1.103e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.430e-01, 1.415e+05,   1.108e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.450e-01, 1.415e+05,   1.113e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.470e-01, 1.415e+05,   1.118e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.490e-01, 1.415e+05,   1.123e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.510e-01, 1.415e+05,   1.128e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.530e-01, 1.415e+05,   1.133e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.550e-01, 1.415e+05,   1.138e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.570e-01, 1.415e+05,   1.143e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.590e-01, 1.415e+05,   1.148e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.610e-01, 1.415e+05,   1.153e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.630e-01, 1.415e+05,   1.158e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.650e-01, 1.415e+05,   1.163e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.670e-01, 1.415e+05,   1.168e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.690e-01, 1.415e+05,   1.172e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.710e-01, 1.415e+05,   1.177e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.730e-01, 1.415e+05,   1.182e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.750e-01, 1.415e+05,   1.187e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.770e-01, 1.415e+05,   1.192e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.790e-01, 1.415e+05,   1.197e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.810e-01, 1.415e+05,   1.202e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.830e-01, 1.415e+05,   1.207e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.850e-01, 1.415e+05,   1.212e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.870e-01, 1.415e+05,   1.217e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.890e-01, 1.415e+05,   1.222e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.910e-01, 1.415e+05,   1.227e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.930e-01, 1.415e+05,   1.232e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.950e-01, 1.415e+05,   1.237e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.970e-01, 1.415e+05,   1.242e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.990e-01, 1.415e+05,   1.247e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.010e-01, 1.415e+05,   1.253e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.030e-01, 1.415e+05,   1.258e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.050e-01, 1.415e+05,   1.263e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.070e-01, 1.415e+05,   1.268e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.090e-01, 1.415e+05,   1.273e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.110e-01, 1.415e+05,   1.278e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.130e-01, 1.415e+05,   1.283e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.150e-01, 1.415e+05,   1.288e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.170e-01, 1.415e+05,   1.293e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.190e-01, 1.415e+05,   1.298e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.210e-01, 1.415e+05,   1.303e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.230e-01, 1.415e+05,   1.308e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.250e-01, 1.415e+05,   1.313e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.270e-01, 1.415e+05,   1.318e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.290e-01, 1.415e+05,   1.323e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.310e-01, 1.415e+05,   1.328e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.330e-01, 1.415e+05,   1.333e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.350e-01, 1.415e+05,   1.338e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.370e-01, 1.415e+05,   1.343e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.390e-01, 1.415e+05,   1.348e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.410e-01, 1.415e+05,   1.353e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.430e-01, 1.415e+05,   1.358e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.450e-01, 1.415e+05,   1.363e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.470e-01, 1.415e+05,   1.368e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.490e-01, 1.415e+05,   1.373e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.510e-01, 1.415e+05,   1.378e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.530e-01, 1.415e+05,   1.383e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.550e-01, 1.415e+05,   1.388e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.570e-01, 1.415e+05,   1.393e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.590e-01, 1.415e+05,   1.398e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.610e-01, 1.415e+05,   1.403e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.630e-01, 1.415e+05,   1.407e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.650e-01, 1.415e+05,   1.412e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.670e-01, 1.415e+05,   1.417e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.690e-01, 1.415e+05,   1.422e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.710e-01, 1.415e+05,   1.427e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.730e-01, 1.415e+05,   1.432e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.750e-01, 1.415e+05,   1.437e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.770e-01, 1.415e+05,   1.442e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.790e-01, 1.415e+05,   1.447e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.810e-01, 1.415e+05,   1.452e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.830e-01, 1.415e+05,   1.457e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.850e-01, 1.415e+05,   1.462e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.870e-01, 1.415e+05,   1.467e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.890e-01, 1.415e+05,   1.472e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.910e-01, 1.415e+05,   1.477e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.930e-01, 1.415e+05,   1.482e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.950e-01, 1.415e+05,   1.487e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.970e-01, 1.415e+05,   1.492e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.990e-01, 1.415e+05,   1.497e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.010e-01, 1.415e+05,   1.502e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.030e-01, 1.415e+05,   1.507e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.050e-01, 1.415e+05,   1.512e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.070e-01, 1.415e+05,   1.517e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.090e-01, 1.415e+05,   1.522e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.110e-01, 1.415e+05,   1.527e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.130e-01, 1.415e+05,   1.532e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.150e-01, 1.415e+05,   1.537e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.170e-01, 1.415e+05,   1.542e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.190e-01, 1.415e+05,   1.547e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.210e-01, 1.415e+05,   1.552e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.230e-01, 1.415e+05,   1.557e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.250e-01, 1.415e+05,   1.562e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.270e-01, 1.415e+05,   1.568e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.290e-01, 1.415e+05,   1.573e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.310e-01, 1.415e+05,   1.578e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.330e-01, 1.415e+05,   1.583e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.350e-01, 1.415e+05,   1.588e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.370e-01, 1.415e+05,   1.593e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.390e-01, 1.415e+05,   1.598e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.410e-01, 1.415e+05,   1.603e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.430e-01, 1.415e+05,   1.608e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.450e-01, 1.415e+05,   1.613e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.470e-01, 1.415e+05,   1.618e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.490e-01, 1.415e+05,   1.623e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.510e-01, 1.415e+05,   1.628e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.530e-01, 1.415e+05,   1.633e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.550e-01, 1.415e+05,   1.638e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.570e-01, 1.415e+05,   1.643e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.590e-01, 1.415e+05,   1.648e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.610e-01, 1.415e+05,   1.653e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.630e-01, 1.415e+05,   1.658e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.650e-01, 1.415e+05,   1.663e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.670e-01, 1.415e+05,   1.668e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.690e-01, 1.415e+05,   1.673e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.710e-01, 1.415e+05,   1.678e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.730e-01, 1.415e+05,   1.683e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.750e-01, 1.415e+05,   1.688e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.770e-01, 1.415e+05,   1.693e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.790e-01, 1.415e+05,   1.698e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.810e-01, 1.415e+05,   1.703e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.830e-01, 1.415e+05,   1.708e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.850e-01, 1.415e+05,   1.713e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.870e-01, 1.415e+05,   1.718e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.890e-01, 1.415e+05,   1.722e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.910e-01, 1.415e+05,   1.727e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.930e-01, 1.415e+05,   1.732e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.950e-01, 1.415e+05,   1.737e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.970e-01, 1.415e+05,   1.742e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.990e-01, 1.415e+05,   1.747e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.996e-01, 1.415e+05,   1.752e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.996e-01, 1.324e+05,   1.757e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.010e-01, 1.324e+05,   1.762e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.030e-01, 1.338e+05,   1.767e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.050e-01, 1.343e+05,   1.772e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.070e-01, 1.344e+05,   1.777e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.090e-01, 1.345e+05,   1.782e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.110e-01, 1.345e+05,   1.787e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.130e-01, 1.345e+05,   1.792e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.150e-01, 1.345e+05,   1.797e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.170e-01, 1.345e+05,   1.802e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.190e-01, 1.345e+05,   1.807e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.210e-01, 1.345e+05,   1.812e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.230e-01, 1.345e+05,   1.817e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.250e-01, 1.345e+05,   1.822e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.270e-01, 1.345e+05,   1.827e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.290e-01, 1.345e+05,   1.832e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.310e-01, 1.345e+05,   1.837e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.330e-01, 1.345e+05,   1.842e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.350e-01, 1.345e+05,   1.847e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.370e-01, 1.345e+05,   1.852e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.390e-01, 1.346e+05,   1.857e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.410e-01, 1.346e+05,   1.862e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.430e-01, 1.346e+05,   1.867e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.450e-01, 1.346e+05,   1.872e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.470e-01, 1.346e+05,   1.878e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.490e-01, 1.346e+05,   1.883e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.510e-01, 1.346e+05,   1.888e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.530e-01, 1.346e+05,   1.893e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.550e-01, 1.346e+05,   1.898e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.570e-01, 1.346e+05,   1.903e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.590e-01, 1.346e+05,   1.908e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.610e-01, 1.346e+05,   1.913e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.630e-01, 1.346e+05,   1.918e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.650e-01, 1.346e+05,   1.923e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.670e-01, 1.346e+05,   1.928e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.690e-01, 1.346e+05,   1.933e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.710e-01, 1.346e+05,   1.938e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.730e-01, 1.346e+05,   1.943e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.750e-01, 1.346e+05,   1.948e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.770e-01, 1.346e+05,   1.953e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.790e-01, 1.346e+05,   1.958e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.810e-01, 1.346e+05,   1.963e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.830e-01, 1.346e+05,   1.968e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.850e-01, 1.346e+05,   1.973e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.870e-01, 1.346e+05,   1.978e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.890e-01, 1.346e+05,   1.983e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.910e-01, 1.346e+05,   1.988e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.930e-01, 1.346e+05,   1.993e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.950e-01, 1.346e+05,   1.998e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.970e-01, 1.346e+05,   2.003e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.990e-01, 1.346e+05,   2.008e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.010e-01, 1.346e+05,   2.013e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.030e-01, 1.345e+05,   2.018e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.050e-01, 1.345e+05,   2.023e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.070e-01, 1.344e+05,   2.028e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.090e-01, 1.343e+05,   2.032e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.110e-01, 1.342e+05,   2.037e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.130e-01, 1.340e+05,   2.042e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.150e-01, 1.337e+05,   2.047e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.170e-01, 1.333e+05,   2.052e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.190e-01, 1.327e+05,   2.057e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.210e-01, 1.320e+05,   2.062e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.230e-01, 1.311e+05,   2.067e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.250e-01, 1.299e+05,   2.072e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.270e-01, 1.284e+05,   2.077e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.290e-01, 1.266e+05,   2.082e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.310e-01, 1.245e+05,   2.087e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.330e-01, 1.221e+05,   2.092e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.350e-01, 1.195e+05,   2.097e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.370e-01, 1.168e+05,   2.102e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.390e-01, 1.140e+05,   2.107e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.410e-01, 1.114e+05,   2.112e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.430e-01, 1.090e+05,   2.117e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.450e-01, 1.069e+05,   2.122e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.470e-01, 1.052e+05,   2.127e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.490e-01, 1.038e+05,   2.132e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.510e-01, 1.027e+05,   2.137e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.530e-01, 1.019e+05,   2.142e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.550e-01, 1.013e+05,   2.147e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.570e-01, 1.009e+05,   2.152e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.590e-01, 1.006e+05,   2.157e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.610e-01, 1.004e+05,   2.162e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.630e-01, 1.003e+05,   2.167e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.650e-01, 1.002e+05,   2.172e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.670e-01, 1.001e+05,   2.177e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.690e-01, 1.001e+05,   2.182e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.710e-01, 1.000e+05,   2.188e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.730e-01, 1.000e+05,   2.193e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.750e-01, 1.000e+05,   2.198e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.770e-01, 1.000e+05,   2.203e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.790e-01, 1.000e+05,   2.208e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.810e-01, 1.000e+05,   2.213e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.830e-01, 1.000e+05,   2.218e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.850e-01, 1.000e+05,   2.223e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.870e-01, 1.000e+05,   2.228e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.890e-01, 1.000e+05,   2.233e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.910e-01, 1.000e+05,   2.238e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.930e-01, 1.000e+05,   2.243e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.950e-01, 1.000e+05,   2.248e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.970e-01, 1.000e+05,   2.253e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.990e-01, 1.000e+05,   2.258e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.010e-01, 1.000e+05,   2.263e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.030e-01, 1.000e+05,   2.268e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.050e-01, 1.000e+05,   2.273e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.070e-01, 1.000e+05,   2.278e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.090e-01, 1.000e+05,   2.283e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.110e-01, 1.000e+05,   2.288e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.130e-01, 1.000e+05,   2.293e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.150e-01, 1.000e+05,   2.298e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.170e-01, 1.000e+05,   2.303e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.190e-01, 1.000e+05,   2.308e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.210e-01, 1.000e+05,   2.313e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.230e-01, 1.000e+05,   2.318e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.250e-01, 1.000e+05,   2.323e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.270e-01, 1.000e+05,   2.328e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.290e-01, 1.000e+05,   2.333e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.310e-01, 1.000e+05,   2.338e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.330e-01, 1.000e+05,   2.343e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.350e-01, 1.000e+05,   2.347e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.370e-01, 1.000e+05,   2.352e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.390e-01, 1.000e+05,   2.357e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.410e-01, 1.000e+05,   2.362e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.430e-01, 1.000e+05,   2.367e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.450e-01, 1.000e+05,   2.372e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.470e-01, 1.000e+05,   2.377e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.490e-01, 1.000e+05,   2.382e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.510e-01, 1.000e+05,   2.387e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.530e-01, 1.000e+05,   2.392e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.550e-01, 1.000e+05,   2.397e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.570e-01, 1.000e+05,   2.402e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.590e-01, 1.000e+05,   2.407e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.610e-01, 1.000e+05,   2.412e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.630e-01, 1.000e+05,   2.417e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.650e-01, 1.000e+05,   2.422e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.670e-01, 1.000e+05,   2.427e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.690e-01, 1.000e+05,   2.432e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.710e-01, 1.000e+05,   2.437e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.730e-01, 1.000e+05,   2.442e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.750e-01, 1.000e+05,   2.447e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.770e-01, 1.000e+05,   2.452e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.790e-01, 1.000e+05,   2.457e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.810e-01, 1.000e+05,   2.462e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.830e-01, 1.000e+05,   2.467e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.850e-01, 1.000e+05,   2.472e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.870e-01, 1.000e+05,   2.477e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.890e-01, 1.000e+05,   2.482e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.910e-01, 1.000e+05,   2.487e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.930e-01, 1.000e+05,   2.492e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.950e-01, 1.000e+05,   2.497e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.970e-01, 1.000e+05,   2.502e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.990e-01, 1.000e+05,   2.508e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.512e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.518e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.522e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.528e-01, 1.395e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.532e-01, 1.395e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.538e-01, 1.395e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.542e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.548e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.552e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.558e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.562e-01, 1.397e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.568e-01, 1.397e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.572e-01, 1.397e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.578e-01, 1.398e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.582e-01, 1.398e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.588e-01, 1.398e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.592e-01, 1.399e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.598e-01, 1.399e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.602e-01, 1.400e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.608e-01, 1.400e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.612e-01, 1.400e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.618e-01, 1.401e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.622e-01, 1.401e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.628e-01, 1.401e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.632e-01, 1.402e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.638e-01, 1.402e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.642e-01, 1.402e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.648e-01, 1.403e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.652e-01, 1.403e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.658e-01, 1.404e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.662e-01, 1.404e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.668e-01, 1.404e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.672e-01, 1.405e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.678e-01, 1.405e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.682e-01, 1.405e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.688e-01, 1.406e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.692e-01, 1.406e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.698e-01, 1.406e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.702e-01, 1.407e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.708e-01, 1.407e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.712e-01, 1.407e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.718e-01, 1.408e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.722e-01, 1.408e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.728e-01, 1.408e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.732e-01, 1.409e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.738e-01, 1.409e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.742e-01, 1.409e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.748e-01, 1.409e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.752e-01, 1.410e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.758e-01, 1.410e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.762e-01, 1.410e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.768e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.772e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.778e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.782e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.788e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.792e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.798e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.802e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.808e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.812e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.817e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.823e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.827e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.833e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.837e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.843e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.847e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.853e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.857e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.863e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.867e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.873e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.877e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.883e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.887e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.893e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.897e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.903e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.907e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.913e-01, 1.414e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.917e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.923e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.927e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.933e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.937e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.943e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.947e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.953e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.957e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.963e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.967e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.973e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.977e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.983e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.987e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.993e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.997e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.003e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.007e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.013e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.017e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.023e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.027e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.033e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.037e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.043e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.047e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.053e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.057e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.063e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.067e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.073e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.077e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.083e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.087e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.093e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.097e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.103e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.107e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.113e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.117e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.123e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.127e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.133e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.137e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.143e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.147e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.153e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.157e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.163e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.167e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.173e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.177e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.183e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.187e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.193e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.197e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.203e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.207e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.213e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.217e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.223e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.227e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.233e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.237e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.243e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.247e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.253e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.257e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.263e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.267e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.273e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.277e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.283e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.287e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.293e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.297e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.303e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.307e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.313e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.317e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.323e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.327e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.333e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.337e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.343e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.347e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.353e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.357e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.363e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.367e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.373e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.377e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.383e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.387e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.393e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.397e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.403e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.407e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.413e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.417e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.423e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.427e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.433e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.438e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.442e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.448e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.452e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.458e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.462e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.468e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.472e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.478e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.482e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.488e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.492e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.498e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.502e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.508e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.512e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.518e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.522e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.528e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.532e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.538e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.542e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.548e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.552e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.558e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.562e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.568e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.572e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.578e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.582e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.588e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.592e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.598e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.602e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.608e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.612e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.618e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.622e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.628e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.632e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.638e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.642e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.648e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.652e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.658e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.662e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.668e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.672e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.678e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.682e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.688e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.692e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.698e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.702e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.708e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.712e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.718e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.722e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.728e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.732e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.738e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.742e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.748e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.752e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.758e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.762e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.768e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.772e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.778e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.782e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.788e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.792e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.798e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.802e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.808e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.812e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.818e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.822e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.828e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.832e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.838e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.842e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.848e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.852e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.858e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.862e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.868e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.872e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.878e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.882e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.888e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.892e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.898e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.902e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.908e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.912e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.918e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.922e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.928e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.932e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.938e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.942e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.948e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.952e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.958e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.962e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.968e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.972e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.978e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.982e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.988e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.992e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.998e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.002e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.008e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.012e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.018e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.022e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.028e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.032e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.038e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.042e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.048e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.052e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.058e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.062e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.067e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.073e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.077e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.083e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.087e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.093e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.097e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.103e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.107e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.113e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.117e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.123e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.127e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.133e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.137e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.143e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.147e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.153e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.157e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.163e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.167e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.173e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.177e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.183e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.187e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.193e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.197e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.203e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.207e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.213e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.217e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.223e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.227e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.233e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.237e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.243e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.247e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.253e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.257e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.263e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.267e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.273e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.277e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.283e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.287e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.293e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.297e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.303e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.307e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.313e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.317e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.323e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.327e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.333e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.337e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.343e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.347e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.353e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.357e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.363e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.367e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.373e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.377e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.383e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.387e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.393e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.397e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.403e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.407e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.413e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.417e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.423e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.427e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.433e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.437e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.443e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.447e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.453e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.457e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.463e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.467e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.473e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.477e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.483e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.487e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.493e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.497e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.503e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.507e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.513e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.517e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.523e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.527e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.533e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.537e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.543e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.547e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.553e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.557e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.563e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.567e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.573e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.577e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.583e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.587e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.593e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.597e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.603e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.607e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.613e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.617e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.623e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.627e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.633e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.637e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.643e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.647e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.653e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.657e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.663e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.667e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.673e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.677e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.683e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.688e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.692e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.698e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.702e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.708e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.712e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.718e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.722e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.728e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.732e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.738e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.742e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.748e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.752e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.758e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.762e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.768e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.772e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.778e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.782e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.788e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.792e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.798e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.802e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.808e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.812e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.818e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.822e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.828e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.832e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.838e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.842e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.848e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.852e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.858e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.862e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.868e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.872e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.878e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.882e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.888e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.892e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.898e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.902e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.908e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.912e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.918e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.922e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.928e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.932e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.938e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.942e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.948e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.952e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.958e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.962e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.968e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.972e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.978e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.982e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.988e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.992e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.998e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.002e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.008e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.012e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.017e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.022e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.028e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.032e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.037e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.042e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.048e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.052e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.057e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.062e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.068e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.072e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.077e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.082e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.088e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.092e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.097e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.102e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.108e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.112e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.117e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.122e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.128e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.132e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.137e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.142e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.148e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.152e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.157e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.162e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.168e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.172e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.177e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.182e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.188e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.192e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.197e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.202e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.208e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.212e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.217e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.222e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.228e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.232e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.237e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.242e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.248e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.252e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.257e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.262e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.268e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.272e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.277e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.282e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.288e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.292e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.297e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.302e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.308e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.312e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.317e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.323e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.328e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.333e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.337e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.343e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.348e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.353e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.357e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.363e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.368e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.373e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.377e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.383e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.388e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.393e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.397e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.403e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.408e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.413e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.417e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.423e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.428e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.433e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.437e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.443e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.448e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.453e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.457e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.463e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.468e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.473e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.477e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.483e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.488e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.493e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.497e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.503e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.508e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.513e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.517e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.523e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.528e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.533e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.537e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.543e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.548e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.553e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.557e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.563e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.568e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.573e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.577e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.583e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.588e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.593e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.597e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.603e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.608e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.613e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.617e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.623e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.627e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.633e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.637e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.642e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.647e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.653e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.657e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.662e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.667e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.673e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.677e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.682e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.687e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.693e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.697e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.702e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.707e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.713e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.717e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.722e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.727e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.733e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.737e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.742e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.747e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.753e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.757e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.762e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.767e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.773e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.777e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.782e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.787e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.793e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.797e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.802e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.807e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.813e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.817e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.822e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.827e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.833e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.837e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.842e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.847e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.853e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.857e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.862e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.867e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.873e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.877e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.882e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.887e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.893e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.897e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.902e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.907e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.913e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.917e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.922e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.927e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.933e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.938e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.942e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.948e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.953e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.958e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.962e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.968e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.973e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.978e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.982e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.988e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.993e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.998e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.002e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.008e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.013e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.018e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.022e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.028e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.033e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.038e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.042e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.048e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.053e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.058e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.062e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.068e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.073e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.078e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.082e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.088e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.093e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.098e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.102e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.108e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.113e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.118e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.122e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.128e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.133e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.138e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.142e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.148e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.153e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.158e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.162e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.168e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.173e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.178e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.182e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.188e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.193e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.198e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.202e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.208e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.213e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.218e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.222e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.228e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.233e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.238e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.242e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.248e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.252e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.258e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.262e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.267e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.272e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.278e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.282e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.287e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.292e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.298e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.302e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.307e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.312e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.318e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.322e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.327e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.332e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.338e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.342e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.347e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.352e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.358e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.362e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.367e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.372e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.378e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.382e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.387e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.392e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.398e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.402e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.407e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.412e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.418e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.422e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.427e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.432e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.438e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.442e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.447e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.452e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.458e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.462e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.467e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.472e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.478e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.482e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.487e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.492e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.498e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.502e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.507e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.512e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.518e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.522e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.527e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.532e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.538e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.542e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.547e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.552e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.558e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.562e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.567e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.573e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.578e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.583e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.587e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.593e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.598e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.603e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.607e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.613e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.618e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.623e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.627e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.633e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.638e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.643e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.647e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.653e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.658e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.663e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.667e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.673e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.678e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.683e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.687e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.693e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.698e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.703e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.707e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.713e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.718e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.723e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.727e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.733e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.738e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.743e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.747e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.753e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.758e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.763e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.767e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.773e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.778e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.783e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.787e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.793e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.798e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.803e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.807e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.813e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.818e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.823e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.827e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.833e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.838e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.843e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.847e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.853e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.858e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.863e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.867e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.873e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.877e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.883e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.887e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.892e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.897e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.903e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.907e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.912e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.917e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.923e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.927e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.932e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.937e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.943e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.947e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.952e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.957e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.963e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.967e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.972e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.977e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.983e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.987e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.992e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.996e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.996e-01, 1.324e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.997e-01, 1.324e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.003e-01, 1.338e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.007e-01, 1.343e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.012e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.017e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.023e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.027e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.032e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.037e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.043e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.047e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.052e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.057e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.063e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.067e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.072e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.077e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.083e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.087e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.092e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.097e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.103e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.107e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.112e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.117e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.123e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.127e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.132e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.137e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.143e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.147e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.152e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.157e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.163e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.167e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.172e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.177e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.183e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.188e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.192e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.198e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.203e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.208e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.212e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.218e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.223e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.228e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.232e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.238e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.243e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.248e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.252e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.258e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.263e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.268e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.272e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.278e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.283e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.288e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.292e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.298e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.303e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.308e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.312e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.318e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.323e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.328e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.332e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.338e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.343e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.348e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.352e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.358e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.363e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.368e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.372e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.378e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.383e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.388e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.392e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.398e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.403e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.408e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.412e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.418e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.423e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.428e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.432e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.438e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.443e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.448e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.452e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.458e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.463e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.468e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.472e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.478e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.483e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.488e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.492e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.498e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.502e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.508e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.512e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.517e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.522e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.528e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.532e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.537e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.542e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.548e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.552e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.557e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.562e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.568e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.572e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.577e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.582e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.588e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.592e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.597e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.602e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.608e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.612e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.617e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.622e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.628e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.632e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.637e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.642e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.648e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.652e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.657e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.662e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.668e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.672e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.677e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.682e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.688e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.692e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.697e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.702e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.708e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.712e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.717e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.722e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.728e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.732e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.737e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.742e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.748e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.752e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.757e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.762e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.768e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.772e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.777e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.782e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.788e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.792e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.797e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.802e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.808e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.812e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.817e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.823e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.828e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.833e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.837e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.843e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.848e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.853e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.857e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.863e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.868e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.873e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.877e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.883e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.888e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.893e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.897e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.903e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.908e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.913e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.917e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.923e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.928e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.933e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.937e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.943e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.948e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.953e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.957e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.963e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.968e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.973e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.977e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.983e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.988e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.993e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.997e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.003e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.008e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.013e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.017e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.023e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.028e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.033e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.037e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.043e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.048e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.053e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.057e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.063e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.068e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.073e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.077e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.083e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.088e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.093e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.097e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.103e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.108e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.113e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.117e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.123e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.127e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.133e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.137e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.142e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.147e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.153e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.157e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.162e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.167e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.173e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.177e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.182e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.187e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.193e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.197e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.202e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.207e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.213e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.217e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.222e-01, 1.346e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.227e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.233e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.237e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.242e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.247e-01, 1.345e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.253e-01, 1.344e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.257e-01, 1.344e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.262e-01, 1.343e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.267e-01, 1.343e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.273e-01, 1.342e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.277e-01, 1.341e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.282e-01, 1.339e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.287e-01, 1.337e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.293e-01, 1.335e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.297e-01, 1.332e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.302e-01, 1.328e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.307e-01, 1.324e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.313e-01, 1.318e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.317e-01, 1.311e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.322e-01, 1.303e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.327e-01, 1.293e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.333e-01, 1.281e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.337e-01, 1.267e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.342e-01, 1.251e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.347e-01, 1.233e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.353e-01, 1.214e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.357e-01, 1.192e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.362e-01, 1.170e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.367e-01, 1.148e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.373e-01, 1.126e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.377e-01, 1.105e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.382e-01, 1.086e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.387e-01, 1.070e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.393e-01, 1.055e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.397e-01, 1.043e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.402e-01, 1.033e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.407e-01, 1.026e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.413e-01, 1.019e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.417e-01, 1.015e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.422e-01, 1.011e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.427e-01, 1.008e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.433e-01, 1.006e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.438e-01, 1.005e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.442e-01, 1.003e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.448e-01, 1.002e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.453e-01, 1.002e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.458e-01, 1.001e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.462e-01, 1.001e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.468e-01, 1.001e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.473e-01, 1.001e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.478e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.482e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.488e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.493e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.498e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.502e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.508e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.513e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.518e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.522e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.528e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.533e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.538e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.542e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.548e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.553e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.558e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.562e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.568e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.573e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.578e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.582e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.588e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.593e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.598e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.602e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.608e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.613e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.618e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.622e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.628e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.633e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.638e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.642e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.648e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.653e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.658e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.662e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.668e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.673e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.678e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.682e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.688e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.693e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.698e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.702e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.708e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.713e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.718e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.722e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.728e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.733e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.738e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.742e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.748e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.752e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.758e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.762e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.767e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.772e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.778e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.782e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.787e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.792e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.798e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.802e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.807e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.812e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.818e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.822e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.827e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.832e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.838e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.842e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.847e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.852e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.858e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.862e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.867e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.872e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.878e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.882e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.887e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.892e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.898e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.902e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.907e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.912e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.918e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.922e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.927e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.932e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.938e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.942e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.947e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.952e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.958e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.962e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.967e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.972e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.978e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.982e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.987e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.992e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.998e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.002e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.007e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.012e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.018e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.022e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.027e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.032e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.038e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.042e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.047e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.052e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.058e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.062e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.067e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.073e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.078e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.083e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.087e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.093e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.098e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.103e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.107e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.113e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.118e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.123e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.127e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.133e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.138e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.143e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.147e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.153e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.158e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.163e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.167e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.173e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.178e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.183e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.187e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.193e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.198e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.203e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.207e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.213e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.218e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.223e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.227e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.233e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.238e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.243e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.247e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.253e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.258e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.263e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.267e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.273e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.278e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.283e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.287e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.293e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.298e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.303e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.307e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.313e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.318e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.323e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.327e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.333e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.338e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.343e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.347e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.353e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.358e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.363e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.367e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.373e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.377e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.383e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.387e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.392e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.397e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.403e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.407e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.412e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.417e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.423e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.427e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.432e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.437e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.443e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.447e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.452e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.457e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.463e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.467e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.472e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.477e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.483e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.487e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.492e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.497e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.503e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.507e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.512e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.517e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.523e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.527e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.532e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.537e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.543e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.547e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.552e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.557e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.563e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.567e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.572e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.577e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.583e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.587e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.592e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.597e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.603e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.607e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.612e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.617e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.623e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.627e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.632e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.637e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.643e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.647e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.652e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.657e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.663e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.667e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.672e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.677e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.683e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.688e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.692e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.698e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.703e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.708e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.712e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.718e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.723e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.728e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.732e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.738e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.743e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.748e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.752e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.758e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.763e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.768e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.772e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.778e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.783e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.788e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.792e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.798e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.803e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.808e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.812e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.818e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.823e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.828e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.832e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.838e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.843e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.848e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.852e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.858e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.863e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.868e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.872e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.878e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.883e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.888e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.892e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.898e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.903e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.908e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.912e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.918e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.923e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.928e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.932e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.938e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.943e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.948e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.952e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.958e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.963e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.968e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.972e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.978e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.983e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.988e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.992e-01, 1.000e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.998e-01, 1.000e+05,   nan, nan,  


==> EOCdsolseq_K3_p4000.txt <==
% number of cells: 50, 100, 200, 500, 2000, the last column for exact solution 
% sequence of grid points and values 
 1.000e-02, 1.390e+05,   5.000e-03, 1.389e+05,   2.500e-03, 1.389e+05,   1.000e-03, 1.389e+05,   2.500e-04, 1.389e+05,   -1.777e-01, 1.389e+05,  
 3.000e-02, 1.390e+05,   1.500e-02, 1.389e+05,   7.500e-03, 1.389e+05,   3.000e-03, 1.389e+05,   7.500e-04, 1.389e+05,   2.611e-01, 1.389e+05,  
 5.000e-02, 1.391e+05,   2.500e-02, 1.389e+05,   1.250e-02, 1.389e+05,   5.000e-03, 1.389e+05,   1.250e-03, 1.389e+05,   2.611e-01, 1.565e+05,  
 7.000e-02, 1.393e+05,   3.500e-02, 1.389e+05,   1.750e-02, 1.389e+05,   7.000e-03, 1.389e+05,   1.750e-03, 1.389e+05,   6.993e-01, 1.565e+05,  
 9.000e-02, 1.395e+05,   4.500e-02, 1.389e+05,   2.250e-02, 1.389e+05,   9.000e-03, 1.389e+05,   2.250e-03, 1.389e+05,   6.993e-01, 8.991e+04,  
 1.100e-01, 1.399e+05,   5.500e-02, 1.389e+05,   2.750e-02, 1.389e+05,   1.100e-02, 1.389e+05,   2.750e-03, 1.389e+05,   8.832e-01, 8.991e+04,  
 1.300e-01, 1.403e+05,   6.500e-02, 1.389e+05,   3.250e-02, 1.389e+05,   1.300e-02, 1.389e+05,   3.250e-03, 1.389e+05,   8.832e-01, 4.000e+04,  
 1.500e-01, 1.409e+05,   7.500e-02, 1.389e+05,   3.750e-02, 1.389e+05,   1.500e-02, 1.389e+05,   3.750e-03, 1.389e+05,   1.066e+00, 4.000e+04,  
 1.700e-01, 1.418e+05,   8.500e-02, 1.390e+05,   4.250e-02, 1.389e+05,   1.700e-02, 1.389e+05,   4.250e-03, 1.389e+05,   nan, nan,  
 1.900e-01, 1.428e+05,   9.500e-02, 1.390e+05,   4.750e-02, 1.389e+05,   1.900e-02, 1.389e+05,   4.750e-03, 1.389e+05,   nan, nan,  
 2.100e-01, 1.439e+05,   1.050e-01, 1.391e+05,   5.250e-02, 1.389e+05,   2.100e-02, 1.389e+05,   5.250e-03, 1.389e+05,   nan, nan,  
 2.300e-01, 1.453e+05,   1.150e-01, 1.392e+05,   5.750e-02, 1.389e+05,   2.300e-02, 1.389e+05,   5.750e-03, 1.389e+05,   nan, nan,  
 2.500e-01, 1.468e+05,   1.250e-01, 1.393e+05,   6.250e-02, 1.389e+05,   2.500e-02, 1.389e+05,   6.250e-03, 1.389e+05,   nan, nan,  
 2.700e-01, 1.484e+05,   1.350e-01, 1.394e+05,   6.750e-02, 1.389e+05,   2.700e-02, 1.389e+05,   6.750e-03, 1.389e+05,   nan, nan,  
 2.900e-01, 1.500e+05,   1.450e-01, 1.396e+05,   7.250e-02, 1.389e+05,   2.900e-02, 1.389e+05,   7.250e-03, 1.389e+05,   nan, nan,  
 3.100e-01, 1.514e+05,   1.550e-01, 1.399e+05,   7.750e-02, 1.389e+05,   3.100e-02, 1.389e+05,   7.750e-03, 1.389e+05,   nan, nan,  
 3.300e-01, 1.528e+05,   1.650e-01, 1.402e+05,   8.250e-02, 1.389e+05,   3.300e-02, 1.389e+05,   8.250e-03, 1.389e+05,   nan, nan,  
 3.500e-01, 1.540e+05,   1.750e-01, 1.406e+05,   8.750e-02, 1.389e+05,   3.500e-02, 1.389e+05,   8.750e-03, 1.389e+05,   nan, nan,  
 3.700e-01, 1.549e+05,   1.850e-01, 1.411e+05,   9.250e-02, 1.389e+05,   3.700e-02, 1.389e+05,   9.250e-03, 1.389e+05,   nan, nan,  
 3.900e-01, 1.556e+05,   1.950e-01, 1.416e+05,   9.750e-02, 1.389e+05,   3.900e-02, 1.389e+05,   9.750e-03, 1.389e+05,   nan, nan,  
 4.100e-01, 1.561e+05,   2.050e-01, 1.423e+05,   1.025e-01, 1.389e+05,   4.100e-02, 1.389e+05,   1.025e-02, 1.389e+05,   nan, nan,  
 4.300e-01, 1.565e+05,   2.150e-01, 1.431e+05,   1.075e-01, 1.389e+05,   4.300e-02, 1.389e+05,   1.075e-02, 1.389e+05,   nan, nan,  
 4.500e-01, 1.567e+05,   2.250e-01, 1.440e+05,   1.125e-01, 1.389e+05,   4.500e-02, 1.389e+05,   1.125e-02, 1.389e+05,   nan, nan,  
 4.700e-01, 1.568e+05,   2.350e-01, 1.449e+05,   1.175e-01, 1.389e+05,   4.700e-02, 1.389e+05,   1.175e-02, 1.389e+05,   nan, nan,  
 4.900e-01, 1.568e+05,   2.450e-01, 1.460e+05,   1.225e-01, 1.389e+05,   4.900e-02, 1.389e+05,   1.225e-02, 1.389e+05,   nan, nan,  
 5.100e-01, 1.569e+05,   2.550e-01, 1.471e+05,   1.275e-01, 1.389e+05,   5.100e-02, 1.389e+05,   1.275e-02, 1.389e+05,   nan, nan,  
 5.300e-01, 1.569e+05,   2.650e-01, 1.482e+05,   1.325e-01, 1.390e+05,   5.300e-02, 1.389e+05,   1.325e-02, 1.389e+05,   nan, nan,  
 5.500e-01, 1.569e+05,   2.750e-01, 1.493e+05,   1.375e-01, 1.390e+05,   5.500e-02, 1.389e+05,   1.375e-02, 1.389e+05,   nan, nan,  
 5.700e-01, 1.569e+05,   2.850e-01, 1.504e+05,   1.425e-01, 1.390e+05,   5.700e-02, 1.389e+05,   1.425e-02, 1.389e+05,   nan, nan,  
 5.900e-01, 1.568e+05,   2.950e-01, 1.514e+05,   1.475e-01, 1.390e+05,   5.900e-02, 1.389e+05,   1.475e-02, 1.389e+05,   nan, nan,  
 6.100e-01, 1.568e+05,   3.050e-01, 1.524e+05,   1.525e-01, 1.391e+05,   6.100e-02, 1.389e+05,   1.525e-02, 1.389e+05,   nan, nan,  
 6.300e-01, 1.568e+05,   3.150e-01, 1.532e+05,   1.575e-01, 1.391e+05,   6.300e-02, 1.389e+05,   1.575e-02, 1.389e+05,   nan, nan,  
 6.500e-01, 1.568e+05,   3.250e-01, 1.540e+05,   1.625e-01, 1.392e+05,   6.500e-02, 1.389e+05,   1.625e-02, 1.389e+05,   nan, nan,  
 6.700e-01, 1.568e+05,   3.350e-01, 1.547e+05,   1.675e-01, 1.393e+05,   6.700e-02, 1.389e+05,   1.675e-02, 1.389e+05,   nan, nan,  
 6.900e-01, 1.568e+05,   3.450e-01, 1.552e+05,   1.725e-01, 1.394e+05,   6.900e-02, 1.389e+05,   1.725e-02, 1.389e+05,   nan, nan,  
 6.992e-01, 1.568e+05,   3.550e-01, 1.557e+05,   1.775e-01, 1.395e+05,   7.100e-02, 1.389e+05,   1.775e-02, 1.389e+05,   nan, nan,  
 6.992e-01, 8.774e+04,   3.650e-01, 1.560e+05,   1.825e-01, 1.397e+05,   7.300e-02, 1.389e+05,   1.825e-02, 1.389e+05,   nan, nan,  
 7.100e-01, 8.774e+04,   3.750e-01, 1.563e+05,   1.875e-01, 1.399e+05,   7.500e-02, 1.389e+05,   1.875e-02, 1.389e+05,   nan, nan,  
 7.300e-01, 8.788e+04,   3.850e-01, 1.565e+05,   1.925e-01, 1.401e+05,   7.700e-02, 1.389e+05,   1.925e-02, 1.389e+05,   nan, nan,  
 7.500e-01, 8.808e+04,   3.950e-01, 1.566e+05,   1.975e-01, 1.404e+05,   7.900e-02, 1.389e+05,   1.975e-02, 1.389e+05,   nan, nan,  
 7.700e-01, 8.819e+04,   4.050e-01, 1.567e+05,   2.025e-01, 1.407e+05,   8.100e-02, 1.389e+05,   2.025e-02, 1.389e+05,   nan, nan,  
 7.900e-01, 8.796e+04,   4.150e-01, 1.568e+05,   2.075e-01, 1.411e+05,   8.300e-02, 1.389e+05,   2.075e-02, 1.389e+05,   nan, nan,  
 8.100e-01, 8.693e+04,   4.250e-01, 1.568e+05,   2.125e-01, 1.415e+05,   8.500e-02, 1.389e+05,   2.125e-02, 1.389e+05,   nan, nan,  
 8.300e-01, 8.455e+04,   4.350e-01, 1.568e+05,   2.175e-01, 1.419e+05,   8.700e-02, 1.389e+05,   2.175e-02, 1.389e+05,   nan, nan,  
 8.500e-01, 8.023e+04,   4.450e-01, 1.568e+05,   2.225e-01, 1.424e+05,   8.900e-02, 1.389e+05,   2.225e-02, 1.389e+05,   nan, nan,  
 8.700e-01, 7.367e+04,   4.550e-01, 1.568e+05,   2.275e-01, 1.430e+05,   9.100e-02, 1.389e+05,   2.275e-02, 1.389e+05,   nan, nan,  
 8.900e-01, 6.531e+04,   4.650e-01, 1.568e+05,   2.325e-01, 1.436e+05,   9.300e-02, 1.389e+05,   2.325e-02, 1.389e+05,   nan, nan,  
 9.100e-01, 5.649e+04,   4.750e-01, 1.568e+05,   2.375e-01, 1.443e+05,   9.500e-02, 1.389e+05,   2.375e-02, 1.389e+05,   nan, nan,  
 9.300e-01, 4.905e+04,   4.850e-01, 1.568e+05,   2.425e-01, 1.450e+05,   9.700e-02, 1.389e+05,   2.425e-02, 1.389e+05,   nan, nan,  
 9.500e-01, 4.416e+04,   4.950e-01, 1.568e+05,   2.475e-01, 1.457e+05,   9.900e-02, 1.389e+05,   2.475e-02, 1.389e+05,   nan, nan,  
 9.700e-01, 4.164e+04,   5.050e-01, 1.568e+05,   2.525e-01, 1.464e+05,   1.010e-01, 1.389e+05,   2.525e-02, 1.389e+05,   nan, nan,  
 9.900e-01, 4.058e+04,   5.150e-01, 1.568e+05,   2.575e-01, 1.472e+05,   1.030e-01, 1.389e+05,   2.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.250e-01, 1.568e+05,   2.625e-01, 1.480e+05,   1.050e-01, 1.389e+05,   2.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.350e-01, 1.568e+05,   2.675e-01, 1.488e+05,   1.070e-01, 1.389e+05,   2.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.450e-01, 1.568e+05,   2.725e-01, 1.496e+05,   1.090e-01, 1.389e+05,   2.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.550e-01, 1.568e+05,   2.775e-01, 1.503e+05,   1.110e-01, 1.389e+05,   2.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.650e-01, 1.568e+05,   2.825e-01, 1.511e+05,   1.130e-01, 1.389e+05,   2.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.750e-01, 1.568e+05,   2.875e-01, 1.518e+05,   1.150e-01, 1.389e+05,   2.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.850e-01, 1.568e+05,   2.925e-01, 1.524e+05,   1.170e-01, 1.389e+05,   2.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   5.950e-01, 1.568e+05,   2.975e-01, 1.530e+05,   1.190e-01, 1.389e+05,   2.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.050e-01, 1.568e+05,   3.025e-01, 1.536e+05,   1.210e-01, 1.389e+05,   3.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.150e-01, 1.568e+05,   3.075e-01, 1.541e+05,   1.230e-01, 1.389e+05,   3.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.250e-01, 1.568e+05,   3.125e-01, 1.546e+05,   1.250e-01, 1.389e+05,   3.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.350e-01, 1.568e+05,   3.175e-01, 1.550e+05,   1.270e-01, 1.389e+05,   3.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.450e-01, 1.568e+05,   3.225e-01, 1.553e+05,   1.290e-01, 1.389e+05,   3.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.550e-01, 1.568e+05,   3.275e-01, 1.556e+05,   1.310e-01, 1.389e+05,   3.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.650e-01, 1.568e+05,   3.325e-01, 1.559e+05,   1.330e-01, 1.389e+05,   3.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.750e-01, 1.568e+05,   3.375e-01, 1.561e+05,   1.350e-01, 1.389e+05,   3.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.850e-01, 1.568e+05,   3.425e-01, 1.562e+05,   1.370e-01, 1.389e+05,   3.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.950e-01, 1.568e+05,   3.475e-01, 1.564e+05,   1.390e-01, 1.389e+05,   3.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.992e-01, 1.568e+05,   3.525e-01, 1.565e+05,   1.410e-01, 1.389e+05,   3.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   6.992e-01, 8.825e+04,   3.575e-01, 1.566e+05,   1.430e-01, 1.389e+05,   3.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.050e-01, 8.825e+04,   3.625e-01, 1.566e+05,   1.450e-01, 1.389e+05,   3.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.150e-01, 8.832e+04,   3.675e-01, 1.567e+05,   1.470e-01, 1.389e+05,   3.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.250e-01, 8.843e+04,   3.725e-01, 1.567e+05,   1.490e-01, 1.389e+05,   3.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.350e-01, 8.858e+04,   3.775e-01, 1.567e+05,   1.510e-01, 1.389e+05,   3.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.450e-01, 8.874e+04,   3.825e-01, 1.568e+05,   1.530e-01, 1.389e+05,   3.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.550e-01, 8.890e+04,   3.875e-01, 1.568e+05,   1.550e-01, 1.389e+05,   3.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.650e-01, 8.905e+04,   3.925e-01, 1.568e+05,   1.570e-01, 1.389e+05,   3.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.750e-01, 8.918e+04,   3.975e-01, 1.568e+05,   1.590e-01, 1.389e+05,   3.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.850e-01, 8.928e+04,   4.025e-01, 1.568e+05,   1.610e-01, 1.389e+05,   4.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   7.950e-01, 8.933e+04,   4.075e-01, 1.568e+05,   1.630e-01, 1.389e+05,   4.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.050e-01, 8.930e+04,   4.125e-01, 1.568e+05,   1.650e-01, 1.389e+05,   4.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.150e-01, 8.913e+04,   4.175e-01, 1.568e+05,   1.670e-01, 1.389e+05,   4.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.250e-01, 8.870e+04,   4.225e-01, 1.568e+05,   1.690e-01, 1.389e+05,   4.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.350e-01, 8.785e+04,   4.275e-01, 1.568e+05,   1.710e-01, 1.389e+05,   4.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.450e-01, 8.632e+04,   4.325e-01, 1.568e+05,   1.730e-01, 1.389e+05,   4.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.550e-01, 8.380e+04,   4.375e-01, 1.568e+05,   1.750e-01, 1.389e+05,   4.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.650e-01, 7.996e+04,   4.425e-01, 1.568e+05,   1.770e-01, 1.389e+05,   4.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.750e-01, 7.460e+04,   4.475e-01, 1.568e+05,   1.790e-01, 1.389e+05,   4.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.850e-01, 6.783e+04,   4.525e-01, 1.568e+05,   1.810e-01, 1.390e+05,   4.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   8.950e-01, 6.028e+04,   4.575e-01, 1.568e+05,   1.830e-01, 1.390e+05,   4.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.050e-01, 5.308e+04,   4.625e-01, 1.568e+05,   1.850e-01, 1.390e+05,   4.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.150e-01, 4.736e+04,   4.675e-01, 1.568e+05,   1.870e-01, 1.390e+05,   4.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.250e-01, 4.364e+04,   4.725e-01, 1.568e+05,   1.890e-01, 1.390e+05,   4.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.350e-01, 4.162e+04,   4.775e-01, 1.568e+05,   1.910e-01, 1.390e+05,   4.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.450e-01, 4.068e+04,   4.825e-01, 1.568e+05,   1.930e-01, 1.391e+05,   4.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.550e-01, 4.027e+04,   4.875e-01, 1.568e+05,   1.950e-01, 1.391e+05,   4.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.650e-01, 4.010e+04,   4.925e-01, 1.568e+05,   1.970e-01, 1.392e+05,   4.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.750e-01, 4.004e+04,   4.975e-01, 1.567e+05,   1.990e-01, 1.392e+05,   4.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.850e-01, 4.001e+04,   5.025e-01, 1.567e+05,   2.010e-01, 1.393e+05,   5.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   9.950e-01, 4.001e+04,   5.075e-01, 1.567e+05,   2.030e-01, 1.393e+05,   5.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.125e-01, 1.567e+05,   2.050e-01, 1.394e+05,   5.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.175e-01, 1.567e+05,   2.070e-01, 1.395e+05,   5.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.225e-01, 1.567e+05,   2.090e-01, 1.396e+05,   5.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.275e-01, 1.567e+05,   2.110e-01, 1.397e+05,   5.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.325e-01, 1.567e+05,   2.130e-01, 1.398e+05,   5.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.375e-01, 1.567e+05,   2.150e-01, 1.399e+05,   5.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.425e-01, 1.567e+05,   2.170e-01, 1.401e+05,   5.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.475e-01, 1.567e+05,   2.190e-01, 1.402e+05,   5.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.525e-01, 1.567e+05,   2.210e-01, 1.404e+05,   5.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.575e-01, 1.567e+05,   2.230e-01, 1.406e+05,   5.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.625e-01, 1.567e+05,   2.250e-01, 1.408e+05,   5.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.675e-01, 1.567e+05,   2.270e-01, 1.410e+05,   5.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.725e-01, 1.567e+05,   2.290e-01, 1.413e+05,   5.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.775e-01, 1.567e+05,   2.310e-01, 1.416e+05,   5.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.825e-01, 1.567e+05,   2.330e-01, 1.419e+05,   5.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.875e-01, 1.567e+05,   2.350e-01, 1.422e+05,   5.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.925e-01, 1.567e+05,   2.370e-01, 1.425e+05,   5.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   5.975e-01, 1.567e+05,   2.390e-01, 1.429e+05,   5.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.025e-01, 1.567e+05,   2.410e-01, 1.432e+05,   6.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.075e-01, 1.567e+05,   2.430e-01, 1.436e+05,   6.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.125e-01, 1.567e+05,   2.450e-01, 1.440e+05,   6.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.175e-01, 1.567e+05,   2.470e-01, 1.445e+05,   6.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.225e-01, 1.567e+05,   2.490e-01, 1.449e+05,   6.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.275e-01, 1.567e+05,   2.510e-01, 1.454e+05,   6.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.325e-01, 1.567e+05,   2.530e-01, 1.458e+05,   6.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.375e-01, 1.567e+05,   2.550e-01, 1.463e+05,   6.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.425e-01, 1.567e+05,   2.570e-01, 1.468e+05,   6.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.475e-01, 1.567e+05,   2.590e-01, 1.473e+05,   6.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.525e-01, 1.567e+05,   2.610e-01, 1.478e+05,   6.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.575e-01, 1.567e+05,   2.630e-01, 1.483e+05,   6.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.625e-01, 1.567e+05,   2.650e-01, 1.488e+05,   6.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.675e-01, 1.567e+05,   2.670e-01, 1.493e+05,   6.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.725e-01, 1.567e+05,   2.690e-01, 1.498e+05,   6.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.775e-01, 1.567e+05,   2.710e-01, 1.502e+05,   6.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.825e-01, 1.567e+05,   2.730e-01, 1.507e+05,   6.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.875e-01, 1.567e+05,   2.750e-01, 1.512e+05,   6.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.925e-01, 1.567e+05,   2.770e-01, 1.516e+05,   6.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.975e-01, 1.567e+05,   2.790e-01, 1.520e+05,   6.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.992e-01, 1.567e+05,   2.810e-01, 1.524e+05,   7.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   6.992e-01, 8.869e+04,   2.830e-01, 1.528e+05,   7.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.025e-01, 8.869e+04,   2.850e-01, 1.532e+05,   7.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.075e-01, 8.872e+04,   2.870e-01, 1.535e+05,   7.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.125e-01, 8.877e+04,   2.890e-01, 1.539e+05,   7.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.175e-01, 8.884e+04,   2.910e-01, 1.542e+05,   7.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.225e-01, 8.892e+04,   2.930e-01, 1.544e+05,   7.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.275e-01, 8.901e+04,   2.950e-01, 1.547e+05,   7.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.325e-01, 8.909e+04,   2.970e-01, 1.549e+05,   7.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.375e-01, 8.918e+04,   2.990e-01, 1.552e+05,   7.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.425e-01, 8.927e+04,   3.010e-01, 1.554e+05,   7.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.475e-01, 8.934e+04,   3.030e-01, 1.555e+05,   7.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.525e-01, 8.941e+04,   3.050e-01, 1.557e+05,   7.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.575e-01, 8.948e+04,   3.070e-01, 1.559e+05,   7.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.625e-01, 8.953e+04,   3.090e-01, 1.560e+05,   7.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.675e-01, 8.958e+04,   3.110e-01, 1.561e+05,   7.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.725e-01, 8.962e+04,   3.130e-01, 1.562e+05,   7.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.775e-01, 8.965e+04,   3.150e-01, 1.563e+05,   7.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.825e-01, 8.968e+04,   3.170e-01, 1.564e+05,   7.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.875e-01, 8.971e+04,   3.190e-01, 1.564e+05,   7.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.925e-01, 8.973e+04,   3.210e-01, 1.565e+05,   8.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   7.975e-01, 8.975e+04,   3.230e-01, 1.565e+05,   8.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.025e-01, 8.977e+04,   3.250e-01, 1.566e+05,   8.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.075e-01, 8.978e+04,   3.270e-01, 1.566e+05,   8.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.125e-01, 8.979e+04,   3.290e-01, 1.566e+05,   8.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.175e-01, 8.979e+04,   3.310e-01, 1.567e+05,   8.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.225e-01, 8.978e+04,   3.330e-01, 1.567e+05,   8.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.275e-01, 8.976e+04,   3.350e-01, 1.567e+05,   8.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.325e-01, 8.970e+04,   3.370e-01, 1.567e+05,   8.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.375e-01, 8.958e+04,   3.390e-01, 1.567e+05,   8.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.425e-01, 8.937e+04,   3.410e-01, 1.567e+05,   8.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.475e-01, 8.901e+04,   3.430e-01, 1.567e+05,   8.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.525e-01, 8.842e+04,   3.450e-01, 1.567e+05,   8.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.575e-01, 8.747e+04,   3.470e-01, 1.567e+05,   8.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.625e-01, 8.599e+04,   3.490e-01, 1.567e+05,   8.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.675e-01, 8.378e+04,   3.510e-01, 1.567e+05,   8.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.725e-01, 8.060e+04,   3.530e-01, 1.567e+05,   8.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.775e-01, 7.625e+04,   3.550e-01, 1.567e+05,   8.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.825e-01, 7.068e+04,   3.570e-01, 1.567e+05,   8.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.875e-01, 6.416e+04,   3.590e-01, 1.567e+05,   8.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.925e-01, 5.735e+04,   3.610e-01, 1.567e+05,   9.025e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   8.975e-01, 5.116e+04,   3.630e-01, 1.567e+05,   9.075e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.025e-01, 4.640e+04,   3.650e-01, 1.567e+05,   9.125e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.075e-01, 4.331e+04,   3.670e-01, 1.567e+05,   9.175e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.125e-01, 4.159e+04,   3.690e-01, 1.567e+05,   9.225e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.175e-01, 4.073e+04,   3.710e-01, 1.567e+05,   9.275e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.225e-01, 4.032e+04,   3.730e-01, 1.567e+05,   9.325e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.275e-01, 4.014e+04,   3.750e-01, 1.567e+05,   9.375e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.325e-01, 4.006e+04,   3.770e-01, 1.567e+05,   9.425e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.375e-01, 4.003e+04,   3.790e-01, 1.567e+05,   9.475e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.425e-01, 4.001e+04,   3.810e-01, 1.567e+05,   9.525e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.475e-01, 4.000e+04,   3.830e-01, 1.567e+05,   9.575e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.525e-01, 4.000e+04,   3.850e-01, 1.567e+05,   9.625e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.575e-01, 4.000e+04,   3.870e-01, 1.567e+05,   9.675e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.625e-01, 4.000e+04,   3.890e-01, 1.567e+05,   9.725e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.675e-01, 4.000e+04,   3.910e-01, 1.567e+05,   9.775e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.725e-01, 4.000e+04,   3.930e-01, 1.567e+05,   9.825e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.775e-01, 4.000e+04,   3.950e-01, 1.567e+05,   9.875e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.825e-01, 4.000e+04,   3.970e-01, 1.567e+05,   9.925e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.875e-01, 4.000e+04,   3.990e-01, 1.567e+05,   9.975e-02, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.925e-01, 4.000e+04,   4.010e-01, 1.567e+05,   1.003e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   9.975e-01, 4.000e+04,   4.030e-01, 1.567e+05,   1.008e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.050e-01, 1.567e+05,   1.013e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.070e-01, 1.567e+05,   1.018e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.090e-01, 1.567e+05,   1.022e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.110e-01, 1.567e+05,   1.027e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.130e-01, 1.567e+05,   1.032e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.150e-01, 1.567e+05,   1.037e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.170e-01, 1.567e+05,   1.042e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.190e-01, 1.567e+05,   1.047e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.210e-01, 1.567e+05,   1.052e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.230e-01, 1.567e+05,   1.057e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.250e-01, 1.567e+05,   1.062e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.270e-01, 1.567e+05,   1.067e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.290e-01, 1.567e+05,   1.072e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.310e-01, 1.567e+05,   1.077e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.330e-01, 1.567e+05,   1.082e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.350e-01, 1.567e+05,   1.087e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.370e-01, 1.567e+05,   1.092e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.390e-01, 1.567e+05,   1.098e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.410e-01, 1.567e+05,   1.103e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.430e-01, 1.567e+05,   1.108e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.450e-01, 1.567e+05,   1.113e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.470e-01, 1.567e+05,   1.118e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.490e-01, 1.567e+05,   1.123e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.510e-01, 1.567e+05,   1.128e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.530e-01, 1.567e+05,   1.133e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.550e-01, 1.567e+05,   1.138e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.570e-01, 1.567e+05,   1.143e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.590e-01, 1.567e+05,   1.148e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.610e-01, 1.567e+05,   1.153e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.630e-01, 1.567e+05,   1.158e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.650e-01, 1.567e+05,   1.163e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.670e-01, 1.567e+05,   1.168e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.690e-01, 1.567e+05,   1.172e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.710e-01, 1.567e+05,   1.177e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.730e-01, 1.567e+05,   1.182e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.750e-01, 1.567e+05,   1.187e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.770e-01, 1.567e+05,   1.192e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.790e-01, 1.567e+05,   1.197e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.810e-01, 1.567e+05,   1.202e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.830e-01, 1.567e+05,   1.207e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.850e-01, 1.567e+05,   1.212e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.870e-01, 1.567e+05,   1.217e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.890e-01, 1.567e+05,   1.222e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.910e-01, 1.567e+05,   1.227e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.930e-01, 1.567e+05,   1.232e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.950e-01, 1.567e+05,   1.237e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.970e-01, 1.567e+05,   1.242e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   4.990e-01, 1.567e+05,   1.247e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.010e-01, 1.567e+05,   1.253e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.030e-01, 1.567e+05,   1.258e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.050e-01, 1.567e+05,   1.263e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.070e-01, 1.567e+05,   1.268e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.090e-01, 1.567e+05,   1.273e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.110e-01, 1.567e+05,   1.278e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.130e-01, 1.567e+05,   1.283e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.150e-01, 1.567e+05,   1.288e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.170e-01, 1.567e+05,   1.293e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.190e-01, 1.567e+05,   1.298e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.210e-01, 1.567e+05,   1.303e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.230e-01, 1.567e+05,   1.308e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.250e-01, 1.567e+05,   1.313e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.270e-01, 1.567e+05,   1.318e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.290e-01, 1.567e+05,   1.323e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.310e-01, 1.567e+05,   1.328e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.330e-01, 1.567e+05,   1.333e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.350e-01, 1.567e+05,   1.338e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.370e-01, 1.567e+05,   1.343e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.390e-01, 1.567e+05,   1.348e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.410e-01, 1.567e+05,   1.353e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.430e-01, 1.567e+05,   1.358e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.450e-01, 1.567e+05,   1.363e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.470e-01, 1.567e+05,   1.368e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.490e-01, 1.567e+05,   1.373e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.510e-01, 1.567e+05,   1.378e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.530e-01, 1.567e+05,   1.383e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.550e-01, 1.567e+05,   1.388e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.570e-01, 1.567e+05,   1.393e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.590e-01, 1.567e+05,   1.398e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.610e-01, 1.567e+05,   1.403e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.630e-01, 1.567e+05,   1.407e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.650e-01, 1.567e+05,   1.412e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.670e-01, 1.567e+05,   1.417e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.690e-01, 1.567e+05,   1.422e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.710e-01, 1.567e+05,   1.427e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.730e-01, 1.567e+05,   1.432e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.750e-01, 1.567e+05,   1.437e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.770e-01, 1.567e+05,   1.442e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.790e-01, 1.567e+05,   1.447e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.810e-01, 1.567e+05,   1.452e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.830e-01, 1.567e+05,   1.457e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.850e-01, 1.567e+05,   1.462e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.870e-01, 1.567e+05,   1.467e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.890e-01, 1.567e+05,   1.472e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.910e-01, 1.567e+05,   1.477e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.930e-01, 1.567e+05,   1.482e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.950e-01, 1.566e+05,   1.487e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.970e-01, 1.566e+05,   1.492e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   5.990e-01, 1.566e+05,   1.497e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.010e-01, 1.566e+05,   1.502e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.030e-01, 1.566e+05,   1.507e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.050e-01, 1.566e+05,   1.512e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.070e-01, 1.566e+05,   1.517e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.090e-01, 1.566e+05,   1.522e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.110e-01, 1.566e+05,   1.527e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.130e-01, 1.566e+05,   1.532e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.150e-01, 1.566e+05,   1.537e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.170e-01, 1.566e+05,   1.542e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.190e-01, 1.566e+05,   1.547e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.210e-01, 1.566e+05,   1.552e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.230e-01, 1.566e+05,   1.557e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.250e-01, 1.566e+05,   1.562e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.270e-01, 1.566e+05,   1.568e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.290e-01, 1.566e+05,   1.573e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.310e-01, 1.566e+05,   1.578e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.330e-01, 1.566e+05,   1.583e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.350e-01, 1.566e+05,   1.588e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.370e-01, 1.566e+05,   1.593e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.390e-01, 1.566e+05,   1.598e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.410e-01, 1.566e+05,   1.603e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.430e-01, 1.566e+05,   1.608e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.450e-01, 1.566e+05,   1.613e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.470e-01, 1.566e+05,   1.618e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.490e-01, 1.566e+05,   1.623e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.510e-01, 1.566e+05,   1.628e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.530e-01, 1.566e+05,   1.633e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.550e-01, 1.566e+05,   1.638e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.570e-01, 1.566e+05,   1.643e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.590e-01, 1.566e+05,   1.648e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.610e-01, 1.566e+05,   1.653e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.630e-01, 1.566e+05,   1.658e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.650e-01, 1.566e+05,   1.663e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.670e-01, 1.566e+05,   1.668e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.690e-01, 1.566e+05,   1.673e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.710e-01, 1.566e+05,   1.678e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.730e-01, 1.566e+05,   1.683e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.750e-01, 1.566e+05,   1.688e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.770e-01, 1.566e+05,   1.693e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.790e-01, 1.566e+05,   1.698e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.810e-01, 1.566e+05,   1.703e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.830e-01, 1.566e+05,   1.708e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.850e-01, 1.566e+05,   1.713e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.870e-01, 1.566e+05,   1.718e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.890e-01, 1.566e+05,   1.722e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.910e-01, 1.566e+05,   1.727e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.930e-01, 1.566e+05,   1.732e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.950e-01, 1.566e+05,   1.737e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.970e-01, 1.566e+05,   1.742e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.990e-01, 1.566e+05,   1.747e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.993e-01, 1.566e+05,   1.752e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   6.993e-01, 8.917e+04,   1.757e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.010e-01, 8.917e+04,   1.762e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.030e-01, 8.918e+04,   1.767e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.050e-01, 8.920e+04,   1.772e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.070e-01, 8.922e+04,   1.777e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.090e-01, 8.925e+04,   1.782e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.110e-01, 8.928e+04,   1.787e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.130e-01, 8.932e+04,   1.792e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.150e-01, 8.936e+04,   1.797e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.170e-01, 8.939e+04,   1.802e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.190e-01, 8.943e+04,   1.807e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.210e-01, 8.947e+04,   1.812e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.230e-01, 8.950e+04,   1.817e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.250e-01, 8.954e+04,   1.822e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.270e-01, 8.957e+04,   1.827e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.290e-01, 8.960e+04,   1.832e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.310e-01, 8.963e+04,   1.837e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.330e-01, 8.965e+04,   1.842e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.350e-01, 8.968e+04,   1.847e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.370e-01, 8.970e+04,   1.852e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.390e-01, 8.972e+04,   1.857e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.410e-01, 8.974e+04,   1.862e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.430e-01, 8.975e+04,   1.867e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.450e-01, 8.977e+04,   1.872e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.470e-01, 8.978e+04,   1.878e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.490e-01, 8.979e+04,   1.883e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.510e-01, 8.980e+04,   1.888e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.530e-01, 8.981e+04,   1.893e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.550e-01, 8.982e+04,   1.898e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.570e-01, 8.983e+04,   1.903e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.590e-01, 8.983e+04,   1.908e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.610e-01, 8.984e+04,   1.913e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.630e-01, 8.985e+04,   1.918e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.650e-01, 8.985e+04,   1.923e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.670e-01, 8.986e+04,   1.928e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.690e-01, 8.986e+04,   1.933e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.710e-01, 8.987e+04,   1.938e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.730e-01, 8.987e+04,   1.943e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.750e-01, 8.988e+04,   1.948e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.770e-01, 8.988e+04,   1.953e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.790e-01, 8.988e+04,   1.958e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.810e-01, 8.989e+04,   1.963e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.830e-01, 8.989e+04,   1.968e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.850e-01, 8.989e+04,   1.973e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.870e-01, 8.990e+04,   1.978e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.890e-01, 8.990e+04,   1.983e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.910e-01, 8.990e+04,   1.988e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.930e-01, 8.990e+04,   1.993e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.950e-01, 8.991e+04,   1.998e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.970e-01, 8.991e+04,   2.003e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   7.990e-01, 8.991e+04,   2.008e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.010e-01, 8.991e+04,   2.013e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.030e-01, 8.991e+04,   2.018e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.050e-01, 8.992e+04,   2.023e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.070e-01, 8.992e+04,   2.028e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.090e-01, 8.992e+04,   2.032e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.110e-01, 8.992e+04,   2.037e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.130e-01, 8.992e+04,   2.042e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.150e-01, 8.993e+04,   2.047e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.170e-01, 8.993e+04,   2.052e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.190e-01, 8.993e+04,   2.057e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.210e-01, 8.993e+04,   2.062e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.230e-01, 8.993e+04,   2.067e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.250e-01, 8.993e+04,   2.072e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.270e-01, 8.993e+04,   2.077e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.290e-01, 8.994e+04,   2.082e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.310e-01, 8.994e+04,   2.087e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.330e-01, 8.994e+04,   2.092e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.350e-01, 8.994e+04,   2.097e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.370e-01, 8.994e+04,   2.102e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.390e-01, 8.994e+04,   2.107e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.410e-01, 8.994e+04,   2.112e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.430e-01, 8.994e+04,   2.117e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.450e-01, 8.994e+04,   2.122e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.470e-01, 8.994e+04,   2.127e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.490e-01, 8.994e+04,   2.132e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.510e-01, 8.993e+04,   2.137e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.530e-01, 8.991e+04,   2.142e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.550e-01, 8.989e+04,   2.147e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.570e-01, 8.986e+04,   2.152e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.590e-01, 8.981e+04,   2.157e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.610e-01, 8.972e+04,   2.162e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.630e-01, 8.959e+04,   2.167e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.650e-01, 8.939e+04,   2.172e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.670e-01, 8.909e+04,   2.177e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.690e-01, 8.863e+04,   2.182e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.710e-01, 8.793e+04,   2.188e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.730e-01, 8.690e+04,   2.193e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.750e-01, 8.540e+04,   2.198e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.770e-01, 8.323e+04,   2.203e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.790e-01, 8.022e+04,   2.208e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.810e-01, 7.617e+04,   2.213e-01, 1.389e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.830e-01, 7.103e+04,   2.218e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.850e-01, 6.497e+04,   2.223e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.870e-01, 5.850e+04,   2.228e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.890e-01, 5.242e+04,   2.233e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.910e-01, 4.750e+04,   2.238e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.930e-01, 4.411e+04,   2.243e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.950e-01, 4.209e+04,   2.248e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.970e-01, 4.101e+04,   2.253e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   8.990e-01, 4.047e+04,   2.258e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.010e-01, 4.022e+04,   2.263e-01, 1.390e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.030e-01, 4.010e+04,   2.268e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.050e-01, 4.005e+04,   2.273e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.070e-01, 4.002e+04,   2.278e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.090e-01, 4.001e+04,   2.283e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.110e-01, 4.000e+04,   2.288e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.130e-01, 4.000e+04,   2.293e-01, 1.391e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.150e-01, 4.000e+04,   2.298e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.170e-01, 4.000e+04,   2.303e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.190e-01, 4.000e+04,   2.308e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.210e-01, 4.000e+04,   2.313e-01, 1.392e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.230e-01, 4.000e+04,   2.318e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.250e-01, 4.000e+04,   2.323e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.270e-01, 4.000e+04,   2.328e-01, 1.393e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.290e-01, 4.000e+04,   2.333e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.310e-01, 4.000e+04,   2.338e-01, 1.394e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.330e-01, 4.000e+04,   2.343e-01, 1.395e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.350e-01, 4.000e+04,   2.347e-01, 1.395e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.370e-01, 4.000e+04,   2.352e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.390e-01, 4.000e+04,   2.357e-01, 1.396e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.410e-01, 4.000e+04,   2.362e-01, 1.397e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.430e-01, 4.000e+04,   2.367e-01, 1.397e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.450e-01, 4.000e+04,   2.372e-01, 1.398e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.470e-01, 4.000e+04,   2.377e-01, 1.398e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.490e-01, 4.000e+04,   2.382e-01, 1.399e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.510e-01, 4.000e+04,   2.387e-01, 1.400e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.530e-01, 4.000e+04,   2.392e-01, 1.401e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.550e-01, 4.000e+04,   2.397e-01, 1.401e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.570e-01, 4.000e+04,   2.402e-01, 1.402e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.590e-01, 4.000e+04,   2.407e-01, 1.403e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.610e-01, 4.000e+04,   2.412e-01, 1.404e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.630e-01, 4.000e+04,   2.417e-01, 1.405e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.650e-01, 4.000e+04,   2.422e-01, 1.406e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.670e-01, 4.000e+04,   2.427e-01, 1.407e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.690e-01, 4.000e+04,   2.432e-01, 1.408e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.710e-01, 4.000e+04,   2.437e-01, 1.409e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.730e-01, 4.000e+04,   2.442e-01, 1.411e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.750e-01, 4.000e+04,   2.447e-01, 1.412e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.770e-01, 4.000e+04,   2.452e-01, 1.413e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.790e-01, 4.000e+04,   2.457e-01, 1.415e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.810e-01, 4.000e+04,   2.462e-01, 1.416e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.830e-01, 4.000e+04,   2.467e-01, 1.417e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.850e-01, 4.000e+04,   2.472e-01, 1.419e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.870e-01, 4.000e+04,   2.477e-01, 1.420e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.890e-01, 4.000e+04,   2.482e-01, 1.422e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.910e-01, 4.000e+04,   2.487e-01, 1.424e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.930e-01, 4.000e+04,   2.492e-01, 1.426e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.950e-01, 4.000e+04,   2.497e-01, 1.427e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.970e-01, 4.000e+04,   2.502e-01, 1.429e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   9.990e-01, 4.000e+04,   2.508e-01, 1.431e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.512e-01, 1.433e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.518e-01, 1.435e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.522e-01, 1.437e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.528e-01, 1.439e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.532e-01, 1.441e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.538e-01, 1.443e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.542e-01, 1.445e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.548e-01, 1.448e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.552e-01, 1.450e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.558e-01, 1.452e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.562e-01, 1.454e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.568e-01, 1.457e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.572e-01, 1.459e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.578e-01, 1.462e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.582e-01, 1.464e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.588e-01, 1.466e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.592e-01, 1.469e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.598e-01, 1.471e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.602e-01, 1.474e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.608e-01, 1.476e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.612e-01, 1.479e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.618e-01, 1.481e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.622e-01, 1.484e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.628e-01, 1.486e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.632e-01, 1.489e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.638e-01, 1.491e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.642e-01, 1.494e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.648e-01, 1.496e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.652e-01, 1.498e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.658e-01, 1.501e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.662e-01, 1.503e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.668e-01, 1.505e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.672e-01, 1.508e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.678e-01, 1.510e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.682e-01, 1.512e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.688e-01, 1.514e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.692e-01, 1.517e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.698e-01, 1.519e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.702e-01, 1.521e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.708e-01, 1.523e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.712e-01, 1.525e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.718e-01, 1.527e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.722e-01, 1.529e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.728e-01, 1.530e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.732e-01, 1.532e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.738e-01, 1.534e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.742e-01, 1.536e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.748e-01, 1.537e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.752e-01, 1.539e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.758e-01, 1.540e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.762e-01, 1.542e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.768e-01, 1.543e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.772e-01, 1.544e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.778e-01, 1.546e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.782e-01, 1.547e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.788e-01, 1.548e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.792e-01, 1.549e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.798e-01, 1.550e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.802e-01, 1.551e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.808e-01, 1.552e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.812e-01, 1.553e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.817e-01, 1.554e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.823e-01, 1.555e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.827e-01, 1.556e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.833e-01, 1.557e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.837e-01, 1.557e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.843e-01, 1.558e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.847e-01, 1.559e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.853e-01, 1.559e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.857e-01, 1.560e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.863e-01, 1.560e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.867e-01, 1.561e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.873e-01, 1.561e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.877e-01, 1.562e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.883e-01, 1.562e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.887e-01, 1.563e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.893e-01, 1.563e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.897e-01, 1.563e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.903e-01, 1.564e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.907e-01, 1.564e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.913e-01, 1.564e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.917e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.923e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.927e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.933e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.937e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.943e-01, 1.565e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.947e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.953e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.957e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.963e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.967e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.973e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.977e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.983e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.987e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.993e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   2.997e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.003e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.007e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.013e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.017e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.023e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.027e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.033e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.037e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.043e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.047e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.053e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.057e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.063e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.067e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.073e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.077e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.083e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.087e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.093e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.097e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.103e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.107e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.113e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.117e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.123e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.127e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.133e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.137e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.143e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.147e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.153e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.157e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.163e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.167e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.173e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.177e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.183e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.187e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.193e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.197e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.203e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.207e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.213e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.217e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.223e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.227e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.233e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.237e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.243e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.247e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.253e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.257e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.263e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.267e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.273e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.277e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.283e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.287e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.293e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.297e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.303e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.307e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.313e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.317e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.323e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.327e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.333e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.337e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.343e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.347e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.353e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.357e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.363e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.367e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.373e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.377e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.383e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.387e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.393e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.397e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.403e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.407e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.413e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.417e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.423e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.427e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.433e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.438e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.442e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.448e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.452e-01, 1.567e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.458e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.462e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.468e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.472e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.478e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.482e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.488e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.492e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.498e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.502e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.508e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.512e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.518e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.522e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.528e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.532e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.538e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.542e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.548e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.552e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.558e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.562e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.568e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.572e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.578e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.582e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.588e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.592e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.598e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.602e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.608e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.612e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.618e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.622e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.628e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.632e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.638e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.642e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.648e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.652e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.658e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.662e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.668e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.672e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.678e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.682e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.688e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.692e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.698e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.702e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.708e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.712e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.718e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.722e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.728e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.732e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.738e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.742e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.748e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.752e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.758e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.762e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.768e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.772e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.778e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.782e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.788e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.792e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.798e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.802e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.808e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.812e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.818e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.822e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.828e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.832e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.838e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.842e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.848e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.852e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.858e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.862e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.868e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.872e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.878e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.882e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.888e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.892e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.898e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.902e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.908e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.912e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.918e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.922e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.928e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.932e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.938e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.942e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.948e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.952e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.958e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.962e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.968e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.972e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.978e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.982e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.988e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.992e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   3.998e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.002e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.008e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.012e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.018e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.022e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.028e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.032e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.038e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.042e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.048e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.052e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.058e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.062e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.067e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.073e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.077e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.083e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.087e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.093e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.097e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.103e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.107e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.113e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.117e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.123e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.127e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.133e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.137e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.143e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.147e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.153e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.157e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.163e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.167e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.173e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.177e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.183e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.187e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.193e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.197e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.203e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.207e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.213e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.217e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.223e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.227e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.233e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.237e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.243e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.247e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.253e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.257e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.263e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.267e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.273e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.277e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.283e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.287e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.293e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.297e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.303e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.307e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.313e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.317e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.323e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.327e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.333e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.337e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.343e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.347e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.353e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.357e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.363e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.367e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.373e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.377e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.383e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.387e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.393e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.397e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.403e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.407e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.413e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.417e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.423e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.427e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.433e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.437e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.443e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.447e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.453e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.457e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.463e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.467e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.473e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.477e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.483e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.487e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.493e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.497e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.503e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.507e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.513e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.517e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.523e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.527e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.533e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.537e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.543e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.547e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.553e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.557e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.563e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.567e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.573e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.577e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.583e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.587e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.593e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.597e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.603e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.607e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.613e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.617e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.623e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.627e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.633e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.637e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.643e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.647e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.653e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.657e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.663e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.667e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.673e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.677e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.683e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.688e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.692e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.698e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.702e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.708e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.712e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.718e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.722e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.728e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.732e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.738e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.742e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.748e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.752e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.758e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.762e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.768e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.772e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.778e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.782e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.788e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.792e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.798e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.802e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.808e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.812e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.818e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.822e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.828e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.832e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.838e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.842e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.848e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.852e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.858e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.862e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.868e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.872e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.878e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.882e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.888e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.892e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.898e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.902e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.908e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.912e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.918e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.922e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.928e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.932e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.938e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.942e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.948e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.952e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.958e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.962e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.968e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.972e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.978e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.982e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.988e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.992e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   4.998e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.002e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.008e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.012e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.017e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.022e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.028e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.032e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.037e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.042e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.048e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.052e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.057e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.062e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.068e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.072e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.077e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.082e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.088e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.092e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.097e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.102e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.108e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.112e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.117e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.122e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.128e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.132e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.137e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.142e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.148e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.152e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.157e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.162e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.168e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.172e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.177e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.182e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.188e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.192e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.197e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.202e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.208e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.212e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.217e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.222e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.228e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.232e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.237e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.242e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.248e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.252e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.257e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.262e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.268e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.272e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.277e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.282e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.288e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.292e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.297e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.302e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.308e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.312e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.317e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.323e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.328e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.333e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.337e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.343e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.348e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.353e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.357e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.363e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.368e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.373e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.377e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.383e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.388e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.393e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.397e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.403e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.408e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.413e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.417e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.423e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.428e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.433e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.437e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.443e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.448e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.453e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.457e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.463e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.468e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.473e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.477e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.483e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.488e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.493e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.497e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.503e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.508e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.513e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.517e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.523e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.528e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.533e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.537e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.543e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.548e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.553e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.557e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.563e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.568e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.573e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.577e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.583e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.588e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.593e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.597e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.603e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.608e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.613e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.617e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.623e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.627e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.633e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.637e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.642e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.647e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.653e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.657e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.662e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.667e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.673e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.677e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.682e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.687e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.693e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.697e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.702e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.707e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.713e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.717e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.722e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.727e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.733e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.737e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.742e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.747e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.753e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.757e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.762e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.767e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.773e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.777e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.782e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.787e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.793e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.797e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.802e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.807e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.813e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.817e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.822e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.827e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.833e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.837e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.842e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.847e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.853e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.857e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.862e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.867e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.873e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.877e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.882e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.887e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.893e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.897e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.902e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.907e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.913e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.917e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.922e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.927e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.933e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.938e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.942e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.948e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.953e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.958e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.962e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.968e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.973e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.978e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.982e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.988e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.993e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   5.998e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.002e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.008e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.013e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.018e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.022e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.028e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.033e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.038e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.042e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.048e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.053e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.058e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.062e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.068e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.073e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.078e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.082e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.088e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.093e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.098e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.102e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.108e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.113e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.118e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.122e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.128e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.133e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.138e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.142e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.148e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.153e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.158e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.162e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.168e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.173e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.178e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.182e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.188e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.193e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.198e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.202e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.208e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.213e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.218e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.222e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.228e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.233e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.238e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.242e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.248e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.252e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.258e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.262e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.267e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.272e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.278e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.282e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.287e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.292e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.298e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.302e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.307e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.312e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.318e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.322e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.327e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.332e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.338e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.342e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.347e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.352e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.358e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.362e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.367e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.372e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.378e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.382e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.387e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.392e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.398e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.402e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.407e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.412e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.418e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.422e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.427e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.432e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.438e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.442e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.447e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.452e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.458e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.462e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.467e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.472e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.478e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.482e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.487e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.492e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.498e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.502e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.507e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.512e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.518e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.522e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.527e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.532e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.538e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.542e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.547e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.552e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.558e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.562e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.567e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.573e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.578e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.583e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.587e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.593e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.598e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.603e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.607e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.613e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.618e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.623e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.627e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.633e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.638e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.643e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.647e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.653e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.658e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.663e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.667e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.673e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.678e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.683e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.687e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.693e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.698e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.703e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.707e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.713e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.718e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.723e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.727e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.733e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.738e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.743e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.747e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.753e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.758e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.763e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.767e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.773e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.778e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.783e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.787e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.793e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.798e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.803e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.807e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.813e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.818e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.823e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.827e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.833e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.838e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.843e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.847e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.853e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.858e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.863e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.867e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.873e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.877e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.883e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.887e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.892e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.897e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.903e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.907e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.912e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.917e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.923e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.927e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.932e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.937e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.943e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.947e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.952e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.957e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.963e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.967e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.972e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.977e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.983e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.987e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.992e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.993e-01, 1.566e+05,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.993e-01, 8.968e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.997e-01, 8.968e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.003e-01, 8.969e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.007e-01, 8.969e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.012e-01, 8.969e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.017e-01, 8.970e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.023e-01, 8.970e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.027e-01, 8.971e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.032e-01, 8.971e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.037e-01, 8.972e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.043e-01, 8.973e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.047e-01, 8.973e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.052e-01, 8.974e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.057e-01, 8.975e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.063e-01, 8.975e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.067e-01, 8.976e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.072e-01, 8.977e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.077e-01, 8.977e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.083e-01, 8.978e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.087e-01, 8.979e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.092e-01, 8.979e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.097e-01, 8.980e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.103e-01, 8.981e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.107e-01, 8.981e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.112e-01, 8.982e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.117e-01, 8.982e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.123e-01, 8.983e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.127e-01, 8.983e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.132e-01, 8.984e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.137e-01, 8.984e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.143e-01, 8.984e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.147e-01, 8.985e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.152e-01, 8.985e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.157e-01, 8.986e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.163e-01, 8.986e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.167e-01, 8.986e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.172e-01, 8.986e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.177e-01, 8.987e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.183e-01, 8.987e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.188e-01, 8.987e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.192e-01, 8.987e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.198e-01, 8.988e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.203e-01, 8.988e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.208e-01, 8.988e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.212e-01, 8.988e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.218e-01, 8.988e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.223e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.228e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.232e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.238e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.243e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.248e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.252e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.258e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.263e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.268e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.272e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.278e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.283e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.288e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.292e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.298e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.303e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.308e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.312e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.318e-01, 8.990e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.323e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.328e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.332e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.338e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.343e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.348e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.352e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.358e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.363e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.368e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.372e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.378e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.383e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.388e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.392e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.398e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.403e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.408e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.412e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.418e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.423e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.428e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.432e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.438e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.443e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.448e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.452e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.458e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.463e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.468e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.472e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.478e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.483e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.488e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.492e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.498e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.502e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.508e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.512e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.517e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.522e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.528e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.532e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.537e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.542e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.548e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.552e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.557e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.562e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.568e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.572e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.577e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.582e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.588e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.592e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.597e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.602e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.608e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.612e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.617e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.622e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.628e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.632e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.637e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.642e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.648e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.652e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.657e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.662e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.668e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.672e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.677e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.682e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.688e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.692e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.697e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.702e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.708e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.712e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.717e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.722e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.728e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.732e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.737e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.742e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.748e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.752e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.757e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.762e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.768e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.772e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.777e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.782e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.788e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.792e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.797e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.802e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.808e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.812e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.817e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.823e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.828e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.833e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.837e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.843e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.848e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.853e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.857e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.863e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.868e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.873e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.877e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.883e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.888e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.893e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.897e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.903e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.908e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.913e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.917e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.923e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.928e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.933e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.937e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.943e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.948e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.953e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.957e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.963e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.968e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.973e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.977e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.983e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.988e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.993e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.997e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.003e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.008e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.013e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.017e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.023e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.028e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.033e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.037e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.043e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.048e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.053e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.057e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.063e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.068e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.073e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.077e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.083e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.088e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.093e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.097e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.103e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.108e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.113e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.117e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.123e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.127e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.133e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.137e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.142e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.147e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.153e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.157e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.162e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.167e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.173e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.177e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.182e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.187e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.193e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.197e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.202e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.207e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.213e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.217e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.222e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.227e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.233e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.237e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.242e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.247e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.253e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.257e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.262e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.267e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.273e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.277e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.282e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.287e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.293e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.297e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.302e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.307e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.313e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.317e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.322e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.327e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.333e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.337e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.342e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.347e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.353e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.357e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.362e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.367e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.373e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.377e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.382e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.387e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.393e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.397e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.402e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.407e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.413e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.417e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.422e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.427e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.433e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.438e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.442e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.448e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.453e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.458e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.462e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.468e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.473e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.478e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.482e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.488e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.493e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.498e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.502e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.508e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.513e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.518e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.522e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.528e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.533e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.538e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.542e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.548e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.553e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.558e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.562e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.568e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.573e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.578e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.582e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.588e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.593e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.598e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.602e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.608e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.613e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.618e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.622e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.628e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.633e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.638e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.642e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.648e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.653e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.658e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.662e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.668e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.673e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.678e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.682e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.688e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.693e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.698e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.702e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.708e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.713e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.718e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.722e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.728e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.733e-01, 8.994e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.738e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.742e-01, 8.993e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.748e-01, 8.992e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.752e-01, 8.991e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.758e-01, 8.989e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.762e-01, 8.986e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.767e-01, 8.982e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.772e-01, 8.975e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.778e-01, 8.966e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.782e-01, 8.951e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.787e-01, 8.929e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.792e-01, 8.896e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.798e-01, 8.847e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.802e-01, 8.774e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.807e-01, 8.667e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.812e-01, 8.512e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.818e-01, 8.290e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.822e-01, 7.983e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.827e-01, 7.574e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.832e-01, 7.056e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.838e-01, 6.451e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.842e-01, 5.809e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.847e-01, 5.210e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.852e-01, 4.728e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.858e-01, 4.398e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.862e-01, 4.202e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.867e-01, 4.098e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.872e-01, 4.046e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.878e-01, 4.022e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.882e-01, 4.010e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.887e-01, 4.005e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.892e-01, 4.002e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.898e-01, 4.001e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.902e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.907e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.912e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.918e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.922e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.927e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.932e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.938e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.942e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.947e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.952e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.958e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.962e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.967e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.972e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.978e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.982e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.987e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.992e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.998e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.002e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.007e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.012e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.018e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.022e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.027e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.032e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.038e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.042e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.047e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.052e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.058e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.062e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.067e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.073e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.078e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.083e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.087e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.093e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.098e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.103e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.107e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.113e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.118e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.123e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.127e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.133e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.138e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.143e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.147e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.153e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.158e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.163e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.167e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.173e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.178e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.183e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.187e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.193e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.198e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.203e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.207e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.213e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.218e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.223e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.227e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.233e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.238e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.243e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.247e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.253e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.258e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.263e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.267e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.273e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.278e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.283e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.287e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.293e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.298e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.303e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.307e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.313e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.318e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.323e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.327e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.333e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.338e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.343e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.347e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.353e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.358e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.363e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.367e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.373e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.377e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.383e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.387e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.392e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.397e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.403e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.407e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.412e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.417e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.423e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.427e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.432e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.437e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.443e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.447e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.452e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.457e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.463e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.467e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.472e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.477e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.483e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.487e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.492e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.497e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.503e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.507e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.512e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.517e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.523e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.527e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.532e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.537e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.543e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.547e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.552e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.557e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.563e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.567e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.572e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.577e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.583e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.587e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.592e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.597e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.603e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.607e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.612e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.617e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.623e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.627e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.632e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.637e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.643e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.647e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.652e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.657e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.663e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.667e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.672e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.677e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.683e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.688e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.692e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.698e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.703e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.708e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.712e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.718e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.723e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.728e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.732e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.738e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.743e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.748e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.752e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.758e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.763e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.768e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.772e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.778e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.783e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.788e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.792e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.798e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.803e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.808e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.812e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.818e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.823e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.828e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.832e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.838e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.843e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.848e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.852e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.858e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.863e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.868e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.872e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.878e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.883e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.888e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.892e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.898e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.903e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.908e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.912e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.918e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.923e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.928e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.932e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.938e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.943e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.948e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.952e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.958e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.963e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.968e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.972e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.978e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.983e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.988e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.992e-01, 4.000e+04,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   9.998e-01, 4.000e+04,   nan, nan,  


==> EOCdsolseq_radial_K3_dodecane.txt <==
% number of cells: 100, 200, 400, 800, 1600, 3200, 6400, the last column for exact solution 
% sequence of grid points and values 
 3.380e-02, 9.766e+03,   3.342e-02, 9.766e+03,   3.321e-02, 9.766e+03,   3.311e-02, 9.766e+03,   3.305e-02, 9.766e+03,   3.303e-02, 9.766e+03,   3.301e-02, 9.766e+03,  
 3.526e-02, 9.766e+03,   3.421e-02, 9.766e+03,   3.363e-02, 9.766e+03,   3.332e-02, 9.766e+03,   3.313e-02, 9.766e+03,   3.310e-02, 9.766e+03,   3.309e-02, 9.766e+03,  
 3.645e-02, 9.767e+03,   3.494e-02, 9.766e+03,   3.403e-02, 9.766e+03,   3.353e-02, 9.766e+03,   3.320e-02, 9.766e+03,   3.318e-02, 9.766e+03,   3.316e-02, 9.766e+03,  
 3.739e-02, 9.780e+03,   3.561e-02, 9.766e+03,   3.441e-02, 9.766e+03,   3.373e-02, 9.766e+03,   3.328e-02, 9.766e+03,   3.325e-02, 9.766e+03,   3.324e-02, 9.766e+03,  
 3.807e-02, 9.887e+03,   3.620e-02, 9.766e+03,   3.477e-02, 9.766e+03,   3.393e-02, 9.766e+03,   3.335e-02, 9.766e+03,   3.332e-02, 9.766e+03,   3.331e-02, 9.766e+03,  
 3.852e-02, 1.046e+04,   3.673e-02, 9.766e+03,   3.512e-02, 9.766e+03,   3.412e-02, 9.766e+03,   3.342e-02, 9.766e+03,   3.340e-02, 9.766e+03,   3.338e-02, 9.766e+03,  
 3.886e-02, 1.212e+04,   3.720e-02, 9.766e+03,   3.545e-02, 9.766e+03,   3.432e-02, 9.766e+03,   3.350e-02, 9.766e+03,   3.347e-02, 9.766e+03,   3.346e-02, 9.766e+03,  
 3.920e-02, 1.561e+04,   3.760e-02, 9.766e+03,   3.577e-02, 9.766e+03,   3.450e-02, 9.766e+03,   3.357e-02, 9.766e+03,   3.355e-02, 9.766e+03,   3.353e-02, 9.766e+03,  
 3.953e-02, 2.080e+04,   3.794e-02, 9.766e+03,   3.607e-02, 9.766e+03,   3.468e-02, 9.766e+03,   3.365e-02, 9.766e+03,   3.362e-02, 9.766e+03,   3.361e-02, 9.766e+03,  
 3.986e-02, 2.664e+04,   3.822e-02, 9.766e+03,   3.635e-02, 9.766e+03,   3.486e-02, 9.766e+03,   3.372e-02, 9.766e+03,   3.369e-02, 9.766e+03,   3.368e-02, 9.766e+03,  
 4.020e-02, 3.200e+04,   3.844e-02, 9.766e+03,   3.661e-02, 9.766e+03,   3.504e-02, 9.766e+03,   3.379e-02, 9.766e+03,   3.377e-02, 9.766e+03,   3.375e-02, 9.766e+03,  
 4.053e-02, 3.628e+04,   3.861e-02, 9.767e+03,   3.686e-02, 9.766e+03,   3.521e-02, 9.766e+03,   3.387e-02, 9.766e+03,   3.384e-02, 9.766e+03,   3.383e-02, 9.766e+03,  
 4.086e-02, 3.941e+04,   3.878e-02, 9.773e+03,   3.710e-02, 9.766e+03,   3.537e-02, 9.766e+03,   3.394e-02, 9.766e+03,   3.392e-02, 9.766e+03,   3.390e-02, 9.766e+03,  
 4.120e-02, 4.155e+04,   3.895e-02, 9.796e+03,   3.731e-02, 9.766e+03,   3.553e-02, 9.766e+03,   3.402e-02, 9.766e+03,   3.399e-02, 9.766e+03,   3.398e-02, 9.766e+03,  
 4.153e-02, 4.296e+04,   3.911e-02, 9.889e+03,   3.751e-02, 9.766e+03,   3.569e-02, 9.766e+03,   3.409e-02, 9.766e+03,   3.406e-02, 9.766e+03,   3.405e-02, 9.766e+03,  
 4.186e-02, 4.385e+04,   3.928e-02, 1.024e+04,   3.770e-02, 9.766e+03,   3.584e-02, 9.766e+03,   3.416e-02, 9.766e+03,   3.414e-02, 9.766e+03,   3.413e-02, 9.766e+03,  
 4.219e-02, 4.442e+04,   3.945e-02, 1.139e+04,   3.787e-02, 9.766e+03,   3.599e-02, 9.766e+03,   3.424e-02, 9.766e+03,   3.421e-02, 9.766e+03,   3.420e-02, 9.766e+03,  
 4.253e-02, 4.478e+04,   3.961e-02, 1.414e+04,   3.802e-02, 9.766e+03,   3.614e-02, 9.766e+03,   3.431e-02, 9.766e+03,   3.429e-02, 9.766e+03,   3.427e-02, 9.766e+03,  
 4.286e-02, 4.503e+04,   3.978e-02, 1.872e+04,   3.816e-02, 9.766e+03,   3.628e-02, 9.766e+03,   3.439e-02, 9.766e+03,   3.436e-02, 9.766e+03,   3.435e-02, 9.766e+03,  
 4.319e-02, 4.523e+04,   3.995e-02, 2.432e+04,   3.829e-02, 9.766e+03,   3.642e-02, 9.766e+03,   3.446e-02, 9.766e+03,   3.443e-02, 9.766e+03,   3.442e-02, 9.766e+03,  
 4.353e-02, 4.541e+04,   4.011e-02, 2.980e+04,   3.840e-02, 9.766e+03,   3.655e-02, 9.766e+03,   3.453e-02, 9.766e+03,   3.451e-02, 9.766e+03,   3.450e-02, 9.766e+03,  
 4.386e-02, 4.562e+04,   4.028e-02, 3.438e+04,   3.849e-02, 9.766e+03,   3.668e-02, 9.766e+03,   3.461e-02, 9.766e+03,   3.458e-02, 9.766e+03,   3.457e-02, 9.766e+03,  
 4.419e-02, 4.586e+04,   4.045e-02, 3.784e+04,   3.857e-02, 9.766e+03,   3.680e-02, 9.766e+03,   3.468e-02, 9.766e+03,   3.466e-02, 9.766e+03,   3.464e-02, 9.766e+03,  
 4.453e-02, 4.618e+04,   4.061e-02, 4.029e+04,   3.866e-02, 9.766e+03,   3.692e-02, 9.766e+03,   3.476e-02, 9.766e+03,   3.473e-02, 9.766e+03,   3.472e-02, 9.766e+03,  
 4.486e-02, 4.657e+04,   4.078e-02, 4.196e+04,   3.874e-02, 9.766e+03,   3.704e-02, 9.766e+03,   3.483e-02, 9.766e+03,   3.480e-02, 9.766e+03,   3.479e-02, 9.766e+03,  
 4.519e-02, 4.706e+04,   4.095e-02, 4.306e+04,   3.882e-02, 9.766e+03,   3.715e-02, 9.766e+03,   3.490e-02, 9.766e+03,   3.488e-02, 9.766e+03,   3.487e-02, 9.766e+03,  
 4.552e-02, 4.766e+04,   4.111e-02, 4.378e+04,   3.891e-02, 9.766e+03,   3.726e-02, 9.766e+03,   3.498e-02, 9.766e+03,   3.495e-02, 9.766e+03,   3.494e-02, 9.766e+03,  
 4.586e-02, 4.838e+04,   4.128e-02, 4.425e+04,   3.899e-02, 9.766e+03,   3.737e-02, 9.766e+03,   3.505e-02, 9.766e+03,   3.503e-02, 9.766e+03,   3.501e-02, 9.766e+03,  
 4.619e-02, 4.921e+04,   4.145e-02, 4.456e+04,   3.907e-02, 9.766e+03,   3.747e-02, 9.766e+03,   3.513e-02, 9.766e+03,   3.510e-02, 9.766e+03,   3.509e-02, 9.766e+03,  
 4.652e-02, 5.017e+04,   4.161e-02, 4.476e+04,   3.916e-02, 9.766e+03,   3.756e-02, 9.766e+03,   3.520e-02, 9.766e+03,   3.518e-02, 9.766e+03,   3.516e-02, 9.766e+03,  
 4.686e-02, 5.126e+04,   4.178e-02, 4.490e+04,   3.924e-02, 9.766e+03,   3.766e-02, 9.766e+03,   3.527e-02, 9.766e+03,   3.525e-02, 9.766e+03,   3.524e-02, 9.766e+03,  
 4.719e-02, 5.245e+04,   4.194e-02, 4.500e+04,   3.932e-02, 9.766e+03,   3.775e-02, 9.766e+03,   3.535e-02, 9.766e+03,   3.532e-02, 9.766e+03,   3.531e-02, 9.766e+03,  
 4.752e-02, 5.376e+04,   4.211e-02, 4.508e+04,   3.941e-02, 9.768e+03,   3.783e-02, 9.766e+03,   3.542e-02, 9.766e+03,   3.540e-02, 9.766e+03,   3.539e-02, 9.766e+03,  
 4.786e-02, 5.516e+04,   4.228e-02, 4.514e+04,   3.949e-02, 9.775e+03,   3.791e-02, 9.766e+03,   3.550e-02, 9.766e+03,   3.547e-02, 9.766e+03,   3.546e-02, 9.766e+03,  
 4.819e-02, 5.663e+04,   4.244e-02, 4.518e+04,   3.957e-02, 9.802e+03,   3.799e-02, 9.766e+03,   3.557e-02, 9.766e+03,   3.555e-02, 9.766e+03,   3.553e-02, 9.766e+03,  
 4.852e-02, 5.817e+04,   4.261e-02, 4.522e+04,   3.966e-02, 9.911e+03,   3.806e-02, 9.766e+03,   3.564e-02, 9.766e+03,   3.562e-02, 9.766e+03,   3.561e-02, 9.766e+03,  
 4.885e-02, 5.974e+04,   4.278e-02, 4.526e+04,   3.974e-02, 1.032e+04,   3.813e-02, 9.766e+03,   3.572e-02, 9.766e+03,   3.569e-02, 9.766e+03,   3.568e-02, 9.766e+03,  
 4.919e-02, 6.132e+04,   4.294e-02, 4.529e+04,   3.982e-02, 1.160e+04,   3.820e-02, 9.766e+03,   3.579e-02, 9.766e+03,   3.577e-02, 9.766e+03,   3.576e-02, 9.766e+03,  
 4.952e-02, 6.289e+04,   4.311e-02, 4.532e+04,   3.991e-02, 1.454e+04,   3.826e-02, 9.766e+03,   3.587e-02, 9.766e+03,   3.584e-02, 9.766e+03,   3.583e-02, 9.766e+03,  
 4.985e-02, 6.442e+04,   4.328e-02, 4.536e+04,   3.999e-02, 1.925e+04,   3.832e-02, 9.766e+03,   3.594e-02, 9.766e+03,   3.592e-02, 9.766e+03,   3.590e-02, 9.766e+03,  
 5.004e-02, 6.442e+04,   4.344e-02, 4.539e+04,   4.007e-02, 2.484e+04,   3.837e-02, 9.766e+03,   3.601e-02, 9.766e+03,   3.599e-02, 9.766e+03,   3.598e-02, 9.766e+03,  
 5.004e-02, 1.565e+05,   4.361e-02, 4.542e+04,   4.015e-02, 3.020e+04,   3.842e-02, 9.766e+03,   3.609e-02, 9.766e+03,   3.606e-02, 9.766e+03,   3.605e-02, 9.766e+03,  
 5.019e-02, 1.565e+05,   4.378e-02, 4.546e+04,   4.024e-02, 3.462e+04,   3.847e-02, 9.766e+03,   3.616e-02, 9.766e+03,   3.614e-02, 9.766e+03,   3.613e-02, 9.766e+03,  
 5.052e-02, 1.560e+05,   4.394e-02, 4.551e+04,   4.032e-02, 3.794e+04,   3.851e-02, 9.766e+03,   3.624e-02, 9.766e+03,   3.621e-02, 9.766e+03,   3.620e-02, 9.766e+03,  
 5.085e-02, 1.556e+05,   4.411e-02, 4.556e+04,   4.040e-02, 4.028e+04,   3.855e-02, 9.766e+03,   3.631e-02, 9.766e+03,   3.629e-02, 9.766e+03,   3.627e-02, 9.766e+03,  
 5.119e-02, 1.552e+05,   4.428e-02, 4.563e+04,   4.049e-02, 4.186e+04,   3.859e-02, 9.766e+03,   3.638e-02, 9.766e+03,   3.636e-02, 9.766e+03,   3.635e-02, 9.766e+03,  
 5.152e-02, 1.547e+05,   4.444e-02, 4.570e+04,   4.057e-02, 4.290e+04,   3.864e-02, 9.766e+03,   3.646e-02, 9.766e+03,   3.643e-02, 9.766e+03,   3.642e-02, 9.766e+03,  
 5.185e-02, 1.543e+05,   4.461e-02, 4.580e+04,   4.065e-02, 4.359e+04,   3.868e-02, 9.766e+03,   3.653e-02, 9.766e+03,   3.651e-02, 9.766e+03,   3.650e-02, 9.766e+03,  
 5.218e-02, 1.539e+05,   4.478e-02, 4.592e+04,   4.074e-02, 4.403e+04,   3.872e-02, 9.766e+03,   3.661e-02, 9.766e+03,   3.658e-02, 9.766e+03,   3.657e-02, 9.766e+03,  
 5.252e-02, 1.535e+05,   4.494e-02, 4.606e+04,   4.082e-02, 4.432e+04,   3.876e-02, 9.766e+03,   3.668e-02, 9.766e+03,   3.666e-02, 9.766e+03,   3.665e-02, 9.766e+03,  
 5.285e-02, 1.530e+05,   4.511e-02, 4.623e+04,   4.090e-02, 4.451e+04,   3.880e-02, 9.766e+03,   3.675e-02, 9.766e+03,   3.673e-02, 9.766e+03,   3.672e-02, 9.766e+03,  
 5.318e-02, 1.526e+05,   4.527e-02, 4.643e+04,   4.099e-02, 4.464e+04,   3.884e-02, 9.766e+03,   3.683e-02, 9.766e+03,   3.681e-02, 9.766e+03,   3.679e-02, 9.766e+03,  
 5.352e-02, 1.522e+05,   4.544e-02, 4.667e+04,   4.107e-02, 4.474e+04,   3.889e-02, 9.766e+03,   3.690e-02, 9.766e+03,   3.688e-02, 9.766e+03,   3.687e-02, 9.766e+03,  
 5.385e-02, 1.518e+05,   4.561e-02, 4.695e+04,   4.115e-02, 4.480e+04,   3.893e-02, 9.766e+03,   3.698e-02, 9.766e+03,   3.695e-02, 9.766e+03,   3.694e-02, 9.766e+03,  
 5.418e-02, 1.514e+05,   4.577e-02, 4.727e+04,   4.124e-02, 4.485e+04,   3.897e-02, 9.766e+03,   3.705e-02, 9.766e+03,   3.703e-02, 9.766e+03,   3.702e-02, 9.766e+03,  
 5.452e-02, 1.510e+05,   4.594e-02, 4.764e+04,   4.132e-02, 4.489e+04,   3.901e-02, 9.766e+03,   3.712e-02, 9.766e+03,   3.710e-02, 9.766e+03,   3.709e-02, 9.766e+03,  
 5.485e-02, 1.506e+05,   4.611e-02, 4.805e+04,   4.140e-02, 4.493e+04,   3.905e-02, 9.766e+03,   3.720e-02, 9.766e+03,   3.718e-02, 9.766e+03,   3.716e-02, 9.766e+03,  
 5.518e-02, 1.502e+05,   4.627e-02, 4.852e+04,   4.149e-02, 4.496e+04,   3.909e-02, 9.766e+03,   3.727e-02, 9.766e+03,   3.725e-02, 9.766e+03,   3.724e-02, 9.766e+03,  
 5.551e-02, 1.498e+05,   4.644e-02, 4.904e+04,   4.157e-02, 4.499e+04,   3.914e-02, 9.766e+03,   3.735e-02, 9.766e+03,   3.732e-02, 9.766e+03,   3.731e-02, 9.766e+03,  
 5.585e-02, 1.494e+05,   4.661e-02, 4.961e+04,   4.165e-02, 4.501e+04,   3.918e-02, 9.766e+03,   3.742e-02, 9.766e+03,   3.740e-02, 9.766e+03,   3.739e-02, 9.766e+03,  
 5.618e-02, 1.490e+05,   4.677e-02, 5.023e+04,   4.174e-02, 4.504e+04,   3.922e-02, 9.766e+03,   3.749e-02, 9.766e+03,   3.747e-02, 9.766e+03,   3.746e-02, 9.766e+03,  
 5.651e-02, 1.486e+05,   4.694e-02, 5.090e+04,   4.182e-02, 4.506e+04,   3.926e-02, 9.766e+03,   3.757e-02, 9.766e+03,   3.755e-02, 9.766e+03,   3.753e-02, 9.766e+03,  
 5.685e-02, 1.482e+05,   4.711e-02, 5.162e+04,   4.190e-02, 4.509e+04,   3.930e-02, 9.766e+03,   3.764e-02, 9.766e+03,   3.762e-02, 9.766e+03,   3.761e-02, 9.766e+03,  
 5.718e-02, 1.478e+05,   4.727e-02, 5.239e+04,   4.199e-02, 4.511e+04,   3.934e-02, 9.766e+03,   3.772e-02, 9.766e+03,   3.769e-02, 9.766e+03,   3.768e-02, 9.766e+03,  
 5.751e-02, 1.474e+05,   4.744e-02, 5.320e+04,   4.207e-02, 4.513e+04,   3.938e-02, 9.766e+03,   3.779e-02, 9.766e+03,   3.777e-02, 9.766e+03,   3.776e-02, 9.766e+03,  
 5.785e-02, 1.470e+05,   4.761e-02, 5.406e+04,   4.215e-02, 4.515e+04,   3.943e-02, 9.766e+03,   3.787e-02, 9.766e+03,   3.784e-02, 9.766e+03,   3.783e-02, 9.766e+03,  
 5.818e-02, 1.466e+05,   4.777e-02, 5.496e+04,   4.224e-02, 4.517e+04,   3.947e-02, 9.766e+03,   3.794e-02, 9.766e+03,   3.792e-02, 9.766e+03,   3.791e-02, 9.766e+03,  
 5.851e-02, 1.462e+05,   4.794e-02, 5.590e+04,   4.232e-02, 4.519e+04,   3.951e-02, 9.766e+03,   3.801e-02, 9.766e+03,   3.799e-02, 9.766e+03,   3.798e-02, 9.766e+03,  
 5.884e-02, 1.459e+05,   4.811e-02, 5.686e+04,   4.240e-02, 4.521e+04,   3.955e-02, 9.766e+03,   3.809e-02, 9.766e+03,   3.806e-02, 9.766e+03,   3.805e-02, 9.766e+03,  
 5.918e-02, 1.455e+05,   4.827e-02, 5.786e+04,   4.249e-02, 4.523e+04,   3.959e-02, 9.766e+03,   3.816e-02, 9.766e+03,   3.814e-02, 9.766e+03,   3.813e-02, 9.766e+03,  
 5.951e-02, 1.451e+05,   4.844e-02, 5.888e+04,   4.257e-02, 4.525e+04,   3.963e-02, 9.766e+03,   3.824e-02, 9.766e+03,   3.821e-02, 9.766e+03,   3.820e-02, 9.766e+03,  
 5.984e-02, 1.446e+05,   4.860e-02, 5.992e+04,   4.265e-02, 4.527e+04,   3.968e-02, 9.766e+03,   3.831e-02, 9.766e+03,   3.829e-02, 9.766e+03,   3.828e-02, 9.766e+03,  
 6.018e-02, 1.442e+05,   4.877e-02, 6.097e+04,   4.274e-02, 4.529e+04,   3.972e-02, 9.766e+03,   3.838e-02, 9.766e+03,   3.836e-02, 9.766e+03,   3.835e-02, 9.766e+03,  
 6.051e-02, 1.437e+05,   4.894e-02, 6.203e+04,   4.282e-02, 4.531e+04,   3.976e-02, 9.766e+03,   3.846e-02, 9.766e+03,   3.844e-02, 9.766e+03,   3.842e-02, 9.766e+03,  
 6.084e-02, 1.431e+05,   4.910e-02, 6.309e+04,   4.290e-02, 4.533e+04,   3.980e-02, 9.769e+03,   3.853e-02, 9.766e+03,   3.851e-02, 9.766e+03,   3.850e-02, 9.766e+03,  
 6.118e-02, 1.424e+05,   4.927e-02, 6.415e+04,   4.299e-02, 4.535e+04,   3.984e-02, 9.779e+03,   3.861e-02, 9.766e+03,   3.858e-02, 9.766e+03,   3.857e-02, 9.766e+03,  
 6.151e-02, 1.415e+05,   4.944e-02, 6.518e+04,   4.307e-02, 4.536e+04,   3.988e-02, 9.817e+03,   3.868e-02, 9.766e+03,   3.866e-02, 9.766e+03,   3.865e-02, 9.766e+03,  
 6.184e-02, 1.405e+05,   4.960e-02, 6.620e+04,   4.315e-02, 4.538e+04,   3.993e-02, 9.970e+03,   3.875e-02, 9.766e+03,   3.873e-02, 9.766e+03,   3.872e-02, 9.766e+03,  
 6.217e-02, 1.391e+05,   4.977e-02, 6.719e+04,   4.324e-02, 4.540e+04,   3.997e-02, 1.052e+04,   3.883e-02, 9.766e+03,   3.881e-02, 9.766e+03,   3.879e-02, 9.766e+03,  
 6.251e-02, 1.373e+05,   4.994e-02, 6.813e+04,   4.332e-02, 4.542e+04,   4.001e-02, 1.214e+04,   3.890e-02, 9.766e+03,   3.888e-02, 9.766e+03,   3.887e-02, 9.766e+03,  
 6.284e-02, 1.351e+05,   5.004e-02, 6.813e+04,   4.340e-02, 4.543e+04,   4.005e-02, 1.554e+04,   3.898e-02, 9.766e+03,   3.895e-02, 9.766e+03,   3.894e-02, 9.766e+03,  
 6.317e-02, 1.324e+05,   5.004e-02, 1.569e+05,   4.348e-02, 4.545e+04,   4.009e-02, 2.055e+04,   3.905e-02, 9.766e+03,   3.903e-02, 9.766e+03,   3.902e-02, 9.766e+03,  
 6.351e-02, 1.291e+05,   5.010e-02, 1.569e+05,   4.357e-02, 4.546e+04,   4.013e-02, 2.615e+04,   3.912e-02, 9.766e+03,   3.910e-02, 9.766e+03,   3.909e-02, 9.766e+03,  
 6.384e-02, 1.251e+05,   5.027e-02, 1.566e+05,   4.365e-02, 4.548e+04,   4.018e-02, 3.130e+04,   3.920e-02, 9.766e+03,   3.918e-02, 9.766e+03,   3.917e-02, 9.766e+03,  
 6.417e-02, 1.204e+05,   5.044e-02, 1.564e+05,   4.373e-02, 4.549e+04,   4.022e-02, 3.544e+04,   3.927e-02, 9.766e+03,   3.925e-02, 9.766e+03,   3.924e-02, 9.766e+03,  
 6.451e-02, 1.150e+05,   5.060e-02, 1.562e+05,   4.382e-02, 4.551e+04,   4.026e-02, 3.849e+04,   3.935e-02, 9.766e+03,   3.932e-02, 9.766e+03,   3.931e-02, 9.766e+03,  
 6.484e-02, 1.090e+05,   5.077e-02, 1.560e+05,   4.390e-02, 4.552e+04,   4.030e-02, 4.061e+04,   3.942e-02, 9.766e+03,   3.940e-02, 9.766e+03,   3.939e-02, 9.766e+03,  
 6.517e-02, 1.024e+05,   5.094e-02, 1.558e+05,   4.398e-02, 4.553e+04,   4.034e-02, 4.204e+04,   3.949e-02, 9.766e+03,   3.947e-02, 9.766e+03,   3.946e-02, 9.766e+03,  
 6.550e-02, 9.527e+04,   5.110e-02, 1.555e+05,   4.407e-02, 4.555e+04,   4.038e-02, 4.298e+04,   3.957e-02, 9.766e+03,   3.955e-02, 9.766e+03,   3.954e-02, 9.766e+03,  
 6.584e-02, 8.782e+04,   5.127e-02, 1.553e+05,   4.415e-02, 4.556e+04,   4.043e-02, 4.359e+04,   3.964e-02, 9.766e+03,   3.962e-02, 9.766e+03,   3.961e-02, 9.766e+03,  
 6.617e-02, 8.017e+04,   5.144e-02, 1.551e+05,   4.423e-02, 4.558e+04,   4.047e-02, 4.398e+04,   3.972e-02, 9.766e+03,   3.969e-02, 9.766e+03,   3.968e-02, 9.766e+03,  
 6.650e-02, 7.251e+04,   5.160e-02, 1.549e+05,   4.432e-02, 4.559e+04,   4.051e-02, 4.424e+04,   3.979e-02, 9.766e+03,   3.977e-02, 9.766e+03,   3.976e-02, 9.766e+03,  
 6.684e-02, 6.499e+04,   5.177e-02, 1.547e+05,   4.440e-02, 4.561e+04,   4.055e-02, 4.440e+04,   3.986e-02, 9.766e+03,   3.984e-02, 9.766e+03,   3.983e-02, 9.766e+03,  
 6.717e-02, 5.777e+04,   5.193e-02, 1.545e+05,   4.448e-02, 4.563e+04,   4.059e-02, 4.452e+04,   3.994e-02, 9.766e+03,   3.992e-02, 9.766e+03,   3.991e-02, 9.766e+03,  
 6.750e-02, 5.099e+04,   5.210e-02, 1.543e+05,   4.457e-02, 4.564e+04,   4.063e-02, 4.459e+04,   4.001e-02, 9.782e+03,   3.999e-02, 9.766e+03,   3.998e-02, 9.766e+03,  
 6.784e-02, 4.475e+04,   5.227e-02, 1.540e+05,   4.465e-02, 4.566e+04,   4.068e-02, 4.464e+04,   4.009e-02, 1.154e+04,   4.006e-02, 9.766e+03,   4.005e-02, 9.766e+03,  
 6.817e-02, 3.913e+04,   5.243e-02, 1.538e+05,   4.473e-02, 4.569e+04,   4.072e-02, 4.468e+04,   4.016e-02, 2.755e+04,   4.014e-02, 1.471e+04,   4.013e-02, 9.784e+03,  
 6.850e-02, 3.416e+04,   5.260e-02, 1.536e+05,   4.482e-02, 4.571e+04,   4.076e-02, 4.471e+04,   4.023e-02, 4.037e+04,   4.021e-02, 4.208e+04,   4.020e-02, 4.378e+04,  
 6.883e-02, 2.987e+04,   5.277e-02, 1.534e+05,   4.490e-02, 4.574e+04,   4.080e-02, 4.473e+04,   4.031e-02, 4.378e+04,   4.029e-02, 4.451e+04,   4.028e-02, 4.461e+04,  
 6.917e-02, 2.622e+04,   5.293e-02, 1.532e+05,   4.498e-02, 4.577e+04,   4.084e-02, 4.475e+04,   4.038e-02, 4.447e+04,   4.036e-02, 4.462e+04,   4.035e-02, 4.463e+04,  
 6.950e-02, 2.319e+04,   5.310e-02, 1.530e+05,   4.507e-02, 4.581e+04,   4.088e-02, 4.477e+04,   4.046e-02, 4.462e+04,   4.044e-02, 4.465e+04,   4.043e-02, 4.466e+04,  
 6.983e-02, 2.071e+04,   5.327e-02, 1.528e+05,   4.515e-02, 4.585e+04,   4.092e-02, 4.478e+04,   4.053e-02, 4.467e+04,   4.051e-02, 4.468e+04,   4.050e-02, 4.469e+04,  
 nan, nan,   5.343e-02, 1.526e+05,   4.523e-02, 4.590e+04,   4.097e-02, 4.480e+04,   4.060e-02, 4.470e+04,   4.058e-02, 4.470e+04,   4.057e-02, 4.472e+04,  
 nan, nan,   5.360e-02, 1.524e+05,   4.532e-02, 4.596e+04,   4.101e-02, 4.481e+04,   4.068e-02, 4.472e+04,   4.066e-02, 4.473e+04,   4.065e-02, 4.474e+04,  
 nan, nan,   5.377e-02, 1.521e+05,   4.540e-02, 4.603e+04,   4.105e-02, 4.483e+04,   4.075e-02, 4.475e+04,   4.073e-02, 4.475e+04,   4.072e-02, 4.476e+04,  
 nan, nan,   5.393e-02, 1.519e+05,   4.548e-02, 4.610e+04,   4.109e-02, 4.484e+04,   4.083e-02, 4.477e+04,   4.081e-02, 4.478e+04,   4.080e-02, 4.477e+04,  
 nan, nan,   5.410e-02, 1.517e+05,   4.557e-02, 4.619e+04,   4.113e-02, 4.485e+04,   4.090e-02, 4.479e+04,   4.088e-02, 4.481e+04,   4.087e-02, 4.479e+04,  
 nan, nan,   5.427e-02, 1.515e+05,   4.565e-02, 4.629e+04,   4.117e-02, 4.487e+04,   4.097e-02, 4.482e+04,   4.095e-02, 4.483e+04,   4.094e-02, 4.482e+04,  
 nan, nan,   5.443e-02, 1.513e+05,   4.573e-02, 4.640e+04,   4.122e-02, 4.488e+04,   4.105e-02, 4.484e+04,   4.103e-02, 4.485e+04,   4.102e-02, 4.484e+04,  
 nan, nan,   5.460e-02, 1.511e+05,   4.582e-02, 4.652e+04,   4.126e-02, 4.489e+04,   4.112e-02, 4.487e+04,   4.110e-02, 4.487e+04,   4.109e-02, 4.487e+04,  
 nan, nan,   5.477e-02, 1.509e+05,   4.590e-02, 4.666e+04,   4.130e-02, 4.491e+04,   4.120e-02, 4.489e+04,   4.118e-02, 4.489e+04,   4.117e-02, 4.489e+04,  
 nan, nan,   5.493e-02, 1.507e+05,   4.598e-02, 4.681e+04,   4.134e-02, 4.492e+04,   4.127e-02, 4.491e+04,   4.125e-02, 4.491e+04,   4.124e-02, 4.492e+04,  
 nan, nan,   5.510e-02, 1.505e+05,   4.607e-02, 4.698e+04,   4.138e-02, 4.493e+04,   4.134e-02, 4.494e+04,   4.132e-02, 4.492e+04,   4.131e-02, 4.494e+04,  
 nan, nan,   5.526e-02, 1.503e+05,   4.615e-02, 4.717e+04,   4.142e-02, 4.494e+04,   4.142e-02, 4.496e+04,   4.140e-02, 4.495e+04,   4.139e-02, 4.496e+04,  
 nan, nan,   5.543e-02, 1.501e+05,   4.623e-02, 4.738e+04,   4.147e-02, 4.495e+04,   4.149e-02, 4.498e+04,   4.147e-02, 4.497e+04,   4.146e-02, 4.498e+04,  
 nan, nan,   5.560e-02, 1.499e+05,   4.632e-02, 4.760e+04,   4.151e-02, 4.497e+04,   4.157e-02, 4.500e+04,   4.155e-02, 4.499e+04,   4.154e-02, 4.500e+04,  
 nan, nan,   5.576e-02, 1.497e+05,   4.640e-02, 4.784e+04,   4.155e-02, 4.498e+04,   4.164e-02, 4.503e+04,   4.162e-02, 4.501e+04,   4.161e-02, 4.502e+04,  
 nan, nan,   5.593e-02, 1.495e+05,   4.648e-02, 4.811e+04,   4.159e-02, 4.499e+04,   4.171e-02, 4.505e+04,   4.169e-02, 4.503e+04,   4.169e-02, 4.503e+04,  
 nan, nan,   5.610e-02, 1.493e+05,   4.657e-02, 4.839e+04,   4.163e-02, 4.500e+04,   4.179e-02, 4.507e+04,   4.177e-02, 4.505e+04,   4.176e-02, 4.505e+04,  
 nan, nan,   5.626e-02, 1.491e+05,   4.665e-02, 4.869e+04,   4.167e-02, 4.501e+04,   4.186e-02, 4.509e+04,   4.184e-02, 4.507e+04,   4.183e-02, 4.507e+04,  
 nan, nan,   5.643e-02, 1.489e+05,   4.673e-02, 4.901e+04,   4.172e-02, 4.503e+04,   4.194e-02, 4.510e+04,   4.192e-02, 4.509e+04,   4.191e-02, 4.510e+04,  
 nan, nan,   5.660e-02, 1.487e+05,   4.681e-02, 4.935e+04,   4.176e-02, 4.504e+04,   4.201e-02, 4.512e+04,   4.199e-02, 4.511e+04,   4.198e-02, 4.512e+04,  
 nan, nan,   5.676e-02, 1.485e+05,   4.690e-02, 4.972e+04,   4.180e-02, 4.505e+04,   4.208e-02, 4.514e+04,   4.207e-02, 4.513e+04,   4.206e-02, 4.514e+04,  
 nan, nan,   5.693e-02, 1.483e+05,   4.698e-02, 5.010e+04,   4.184e-02, 4.506e+04,   4.216e-02, 4.515e+04,   4.214e-02, 4.515e+04,   4.213e-02, 4.516e+04,  
 nan, nan,   5.710e-02, 1.481e+05,   4.706e-02, 5.050e+04,   4.188e-02, 4.507e+04,   4.223e-02, 4.517e+04,   4.221e-02, 4.517e+04,   4.220e-02, 4.518e+04,  
 nan, nan,   5.726e-02, 1.479e+05,   4.715e-02, 5.092e+04,   4.192e-02, 4.508e+04,   4.231e-02, 4.519e+04,   4.229e-02, 4.519e+04,   4.228e-02, 4.520e+04,  
 nan, nan,   5.743e-02, 1.477e+05,   4.723e-02, 5.136e+04,   4.197e-02, 4.509e+04,   4.238e-02, 4.520e+04,   4.236e-02, 4.521e+04,   4.235e-02, 4.521e+04,  
 nan, nan,   5.760e-02, 1.475e+05,   4.731e-02, 5.182e+04,   4.201e-02, 4.511e+04,   4.245e-02, 4.522e+04,   4.244e-02, 4.523e+04,   4.243e-02, 4.523e+04,  
 nan, nan,   5.776e-02, 1.473e+05,   4.740e-02, 5.229e+04,   4.205e-02, 4.512e+04,   4.253e-02, 4.524e+04,   4.251e-02, 4.525e+04,   4.250e-02, 4.524e+04,  
 nan, nan,   5.793e-02, 1.471e+05,   4.748e-02, 5.279e+04,   4.209e-02, 4.513e+04,   4.260e-02, 4.526e+04,   4.258e-02, 4.527e+04,   4.257e-02, 4.526e+04,  
 nan, nan,   5.810e-02, 1.469e+05,   4.756e-02, 5.330e+04,   4.213e-02, 4.514e+04,   4.268e-02, 4.527e+04,   4.266e-02, 4.529e+04,   4.265e-02, 4.528e+04,  
 nan, nan,   5.826e-02, 1.468e+05,   4.765e-02, 5.382e+04,   4.217e-02, 4.515e+04,   4.275e-02, 4.529e+04,   4.273e-02, 4.530e+04,   4.272e-02, 4.529e+04,  
 nan, nan,   5.843e-02, 1.466e+05,   4.773e-02, 5.436e+04,   4.222e-02, 4.516e+04,   4.282e-02, 4.531e+04,   4.281e-02, 4.532e+04,   4.280e-02, 4.531e+04,  
 nan, nan,   5.859e-02, 1.464e+05,   4.781e-02, 5.492e+04,   4.226e-02, 4.517e+04,   4.290e-02, 4.532e+04,   4.288e-02, 4.533e+04,   4.287e-02, 4.533e+04,  
 nan, nan,   5.876e-02, 1.462e+05,   4.790e-02, 5.549e+04,   4.230e-02, 4.518e+04,   4.297e-02, 4.534e+04,   4.295e-02, 4.535e+04,   4.295e-02, 4.535e+04,  
 nan, nan,   5.893e-02, 1.460e+05,   4.798e-02, 5.608e+04,   4.234e-02, 4.519e+04,   4.305e-02, 4.536e+04,   4.303e-02, 4.536e+04,   4.302e-02, 4.537e+04,  
 nan, nan,   5.909e-02, 1.458e+05,   4.806e-02, 5.667e+04,   4.238e-02, 4.520e+04,   4.312e-02, 4.538e+04,   4.310e-02, 4.538e+04,   4.309e-02, 4.538e+04,  
 nan, nan,   5.926e-02, 1.456e+05,   4.815e-02, 5.728e+04,   4.242e-02, 4.521e+04,   4.319e-02, 4.539e+04,   4.318e-02, 4.539e+04,   4.317e-02, 4.540e+04,  
 nan, nan,   5.943e-02, 1.454e+05,   4.823e-02, 5.790e+04,   4.247e-02, 4.522e+04,   4.327e-02, 4.541e+04,   4.325e-02, 4.541e+04,   4.324e-02, 4.542e+04,  
 nan, nan,   5.959e-02, 1.452e+05,   4.831e-02, 5.853e+04,   4.251e-02, 4.523e+04,   4.334e-02, 4.542e+04,   4.332e-02, 4.542e+04,   4.332e-02, 4.543e+04,  
 nan, nan,   5.976e-02, 1.451e+05,   4.840e-02, 5.917e+04,   4.255e-02, 4.524e+04,   4.342e-02, 4.544e+04,   4.340e-02, 4.544e+04,   4.339e-02, 4.544e+04,  
 nan, nan,   5.993e-02, 1.449e+05,   4.848e-02, 5.982e+04,   4.259e-02, 4.525e+04,   4.349e-02, 4.546e+04,   4.347e-02, 4.545e+04,   4.346e-02, 4.546e+04,  
 nan, nan,   6.009e-02, 1.447e+05,   4.856e-02, 6.047e+04,   4.263e-02, 4.526e+04,   4.356e-02, 4.547e+04,   4.355e-02, 4.547e+04,   4.354e-02, 4.547e+04,  
 nan, nan,   6.026e-02, 1.445e+05,   4.865e-02, 6.113e+04,   4.267e-02, 4.527e+04,   4.364e-02, 4.549e+04,   4.362e-02, 4.548e+04,   4.361e-02, 4.549e+04,  
 nan, nan,   6.043e-02, 1.443e+05,   4.873e-02, 6.180e+04,   4.271e-02, 4.528e+04,   4.371e-02, 4.550e+04,   4.370e-02, 4.550e+04,   4.369e-02, 4.550e+04,  
 nan, nan,   6.059e-02, 1.441e+05,   4.881e-02, 6.247e+04,   4.276e-02, 4.529e+04,   4.379e-02, 4.552e+04,   4.377e-02, 4.552e+04,   4.376e-02, 4.552e+04,  
 nan, nan,   6.076e-02, 1.439e+05,   4.890e-02, 6.314e+04,   4.280e-02, 4.530e+04,   4.386e-02, 4.553e+04,   4.384e-02, 4.553e+04,   4.383e-02, 4.553e+04,  
 nan, nan,   6.093e-02, 1.437e+05,   4.898e-02, 6.382e+04,   4.284e-02, 4.531e+04,   4.393e-02, 4.555e+04,   4.392e-02, 4.555e+04,   4.391e-02, 4.555e+04,  
 nan, nan,   6.109e-02, 1.435e+05,   4.906e-02, 6.449e+04,   4.288e-02, 4.532e+04,   4.401e-02, 4.556e+04,   4.399e-02, 4.556e+04,   4.398e-02, 4.556e+04,  
 nan, nan,   6.126e-02, 1.433e+05,   4.915e-02, 6.516e+04,   4.292e-02, 4.533e+04,   4.408e-02, 4.558e+04,   4.407e-02, 4.558e+04,   4.406e-02, 4.558e+04,  
 nan, nan,   6.143e-02, 1.431e+05,   4.923e-02, 6.583e+04,   4.296e-02, 4.534e+04,   4.416e-02, 4.559e+04,   4.414e-02, 4.559e+04,   4.413e-02, 4.559e+04,  
 nan, nan,   6.159e-02, 1.429e+05,   4.931e-02, 6.649e+04,   4.301e-02, 4.535e+04,   4.423e-02, 4.560e+04,   4.421e-02, 4.560e+04,   4.421e-02, 4.560e+04,  
 nan, nan,   6.176e-02, 1.427e+05,   4.940e-02, 6.715e+04,   4.305e-02, 4.536e+04,   4.430e-02, 4.562e+04,   4.429e-02, 4.562e+04,   4.428e-02, 4.561e+04,  
 nan, nan,   6.192e-02, 1.425e+05,   4.948e-02, 6.780e+04,   4.309e-02, 4.537e+04,   4.438e-02, 4.563e+04,   4.436e-02, 4.563e+04,   4.435e-02, 4.562e+04,  
 nan, nan,   6.209e-02, 1.422e+05,   4.956e-02, 6.843e+04,   4.313e-02, 4.538e+04,   4.445e-02, 4.564e+04,   4.444e-02, 4.564e+04,   4.443e-02, 4.564e+04,  
 nan, nan,   6.226e-02, 1.419e+05,   4.965e-02, 6.905e+04,   4.317e-02, 4.539e+04,   4.453e-02, 4.566e+04,   4.451e-02, 4.566e+04,   4.450e-02, 4.565e+04,  
 nan, nan,   6.242e-02, 1.416e+05,   4.973e-02, 6.966e+04,   4.321e-02, 4.540e+04,   4.460e-02, 4.567e+04,   4.458e-02, 4.567e+04,   4.458e-02, 4.566e+04,  
 nan, nan,   6.259e-02, 1.412e+05,   4.981e-02, 7.024e+04,   4.326e-02, 4.541e+04,   4.467e-02, 4.568e+04,   4.466e-02, 4.568e+04,   4.465e-02, 4.568e+04,  
 nan, nan,   6.276e-02, 1.407e+05,   4.990e-02, 7.081e+04,   4.330e-02, 4.542e+04,   4.475e-02, 4.570e+04,   4.473e-02, 4.569e+04,   4.472e-02, 4.569e+04,  
 nan, nan,   6.292e-02, 1.402e+05,   4.998e-02, 7.135e+04,   4.334e-02, 4.543e+04,   4.482e-02, 4.571e+04,   4.481e-02, 4.570e+04,   4.480e-02, 4.570e+04,  
 nan, nan,   6.309e-02, 1.395e+05,   5.004e-02, 7.135e+04,   4.338e-02, 4.543e+04,   4.490e-02, 4.572e+04,   4.488e-02, 4.571e+04,   4.487e-02, 4.572e+04,  
 nan, nan,   6.326e-02, 1.388e+05,   5.004e-02, 1.571e+05,   4.342e-02, 4.544e+04,   4.497e-02, 4.574e+04,   4.495e-02, 4.572e+04,   4.495e-02, 4.573e+04,  
 nan, nan,   6.342e-02, 1.378e+05,   5.006e-02, 1.571e+05,   4.346e-02, 4.545e+04,   4.504e-02, 4.575e+04,   4.503e-02, 4.573e+04,   4.502e-02, 4.574e+04,  
 nan, nan,   6.359e-02, 1.367e+05,   5.014e-02, 1.570e+05,   4.351e-02, 4.546e+04,   4.512e-02, 4.576e+04,   4.510e-02, 4.575e+04,   4.509e-02, 4.575e+04,  
 nan, nan,   6.376e-02, 1.354e+05,   5.023e-02, 1.568e+05,   4.355e-02, 4.547e+04,   4.519e-02, 4.577e+04,   4.518e-02, 4.576e+04,   4.517e-02, 4.576e+04,  
 nan, nan,   6.392e-02, 1.338e+05,   5.031e-02, 1.567e+05,   4.359e-02, 4.548e+04,   4.527e-02, 4.578e+04,   4.525e-02, 4.577e+04,   4.524e-02, 4.577e+04,  
 nan, nan,   6.409e-02, 1.320e+05,   5.039e-02, 1.566e+05,   4.363e-02, 4.549e+04,   4.534e-02, 4.579e+04,   4.532e-02, 4.578e+04,   4.532e-02, 4.578e+04,  
 nan, nan,   6.426e-02, 1.299e+05,   5.048e-02, 1.565e+05,   4.367e-02, 4.550e+04,   4.542e-02, 4.580e+04,   4.540e-02, 4.579e+04,   4.539e-02, 4.579e+04,  
 nan, nan,   6.442e-02, 1.275e+05,   5.056e-02, 1.564e+05,   4.371e-02, 4.550e+04,   4.549e-02, 4.581e+04,   4.547e-02, 4.580e+04,   4.546e-02, 4.580e+04,  
 nan, nan,   6.459e-02, 1.247e+05,   5.064e-02, 1.563e+05,   4.376e-02, 4.551e+04,   4.556e-02, 4.582e+04,   4.555e-02, 4.582e+04,   4.554e-02, 4.581e+04,  
 nan, nan,   6.476e-02, 1.216e+05,   5.073e-02, 1.562e+05,   4.380e-02, 4.552e+04,   4.564e-02, 4.584e+04,   4.562e-02, 4.583e+04,   4.561e-02, 4.583e+04,  
 nan, nan,   6.492e-02, 1.182e+05,   5.081e-02, 1.561e+05,   4.384e-02, 4.553e+04,   4.571e-02, 4.585e+04,   4.570e-02, 4.584e+04,   4.569e-02, 4.584e+04,  
 nan, nan,   6.509e-02, 1.144e+05,   5.089e-02, 1.560e+05,   4.388e-02, 4.554e+04,   4.579e-02, 4.586e+04,   4.577e-02, 4.585e+04,   4.576e-02, 4.585e+04,  
 nan, nan,   6.525e-02, 1.102e+05,   5.098e-02, 1.558e+05,   4.392e-02, 4.554e+04,   4.586e-02, 4.588e+04,   4.584e-02, 4.586e+04,   4.584e-02, 4.586e+04,  
 nan, nan,   6.542e-02, 1.058e+05,   5.106e-02, 1.557e+05,   4.396e-02, 4.555e+04,   4.593e-02, 4.591e+04,   4.592e-02, 4.587e+04,   4.591e-02, 4.587e+04,  
 nan, nan,   6.559e-02, 1.011e+05,   5.114e-02, 1.556e+05,   4.401e-02, 4.556e+04,   4.601e-02, 4.593e+04,   4.599e-02, 4.589e+04,   4.598e-02, 4.588e+04,  
 nan, nan,   6.575e-02, 9.611e+04,   5.123e-02, 1.555e+05,   4.405e-02, 4.557e+04,   4.608e-02, 4.597e+04,   4.607e-02, 4.590e+04,   4.606e-02, 4.589e+04,  
 nan, nan,   6.592e-02, 9.095e+04,   5.131e-02, 1.554e+05,   4.409e-02, 4.558e+04,   4.616e-02, 4.602e+04,   4.614e-02, 4.591e+04,   4.613e-02, 4.590e+04,  
 nan, nan,   6.609e-02, 8.565e+04,   5.139e-02, 1.553e+05,   4.413e-02, 4.558e+04,   4.623e-02, 4.608e+04,   4.621e-02, 4.593e+04,   4.621e-02, 4.591e+04,  
 nan, nan,   6.625e-02, 8.027e+04,   5.148e-02, 1.552e+05,   4.417e-02, 4.559e+04,   4.630e-02, 4.616e+04,   4.629e-02, 4.595e+04,   4.628e-02, 4.592e+04,  
 nan, nan,   6.642e-02, 7.486e+04,   5.156e-02, 1.551e+05,   4.421e-02, 4.560e+04,   4.638e-02, 4.626e+04,   4.636e-02, 4.599e+04,   4.635e-02, 4.593e+04,  
 nan, nan,   6.659e-02, 6.949e+04,   5.164e-02, 1.550e+05,   4.425e-02, 4.560e+04,   4.645e-02, 4.637e+04,   4.644e-02, 4.603e+04,   4.643e-02, 4.594e+04,  
 nan, nan,   6.675e-02, 6.421e+04,   5.173e-02, 1.549e+05,   4.430e-02, 4.561e+04,   4.653e-02, 4.652e+04,   4.651e-02, 4.610e+04,   4.650e-02, 4.596e+04,  
 nan, nan,   6.692e-02, 5.908e+04,   5.181e-02, 1.548e+05,   4.434e-02, 4.562e+04,   4.660e-02, 4.669e+04,   4.658e-02, 4.618e+04,   4.658e-02, 4.599e+04,  
 nan, nan,   6.709e-02, 5.416e+04,   5.189e-02, 1.547e+05,   4.438e-02, 4.563e+04,   4.667e-02, 4.689e+04,   4.666e-02, 4.630e+04,   4.665e-02, 4.603e+04,  
 nan, nan,   6.725e-02, 4.947e+04,   5.198e-02, 1.545e+05,   4.442e-02, 4.563e+04,   4.675e-02, 4.712e+04,   4.673e-02, 4.645e+04,   4.672e-02, 4.610e+04,  
 nan, nan,   6.742e-02, 4.507e+04,   5.206e-02, 1.544e+05,   4.446e-02, 4.564e+04,   4.682e-02, 4.738e+04,   4.681e-02, 4.664e+04,   4.680e-02, 4.621e+04,  
 nan, nan,   6.759e-02, 4.098e+04,   5.214e-02, 1.543e+05,   4.450e-02, 4.565e+04,   4.690e-02, 4.767e+04,   4.688e-02, 4.687e+04,   4.687e-02, 4.636e+04,  
 nan, nan,   6.775e-02, 3.721e+04,   5.223e-02, 1.542e+05,   4.455e-02, 4.565e+04,   4.697e-02, 4.800e+04,   4.695e-02, 4.715e+04,   4.695e-02, 4.657e+04,  
 nan, nan,   6.792e-02, 3.377e+04,   5.231e-02, 1.541e+05,   4.459e-02, 4.566e+04,   4.704e-02, 4.835e+04,   4.703e-02, 4.748e+04,   4.702e-02, 4.684e+04,  
 nan, nan,   6.809e-02, 3.068e+04,   5.239e-02, 1.540e+05,   4.463e-02, 4.567e+04,   4.712e-02, 4.874e+04,   4.710e-02, 4.784e+04,   4.710e-02, 4.717e+04,  
 nan, nan,   6.825e-02, 2.791e+04,   5.248e-02, 1.539e+05,   4.467e-02, 4.567e+04,   4.719e-02, 4.916e+04,   4.718e-02, 4.825e+04,   4.717e-02, 4.756e+04,  
 nan, nan,   6.842e-02, 2.547e+04,   5.256e-02, 1.538e+05,   4.471e-02, 4.568e+04,   4.727e-02, 4.961e+04,   4.725e-02, 4.870e+04,   4.724e-02, 4.801e+04,  
 nan, nan,   6.858e-02, 2.334e+04,   5.264e-02, 1.537e+05,   4.475e-02, 4.569e+04,   4.734e-02, 5.009e+04,   4.733e-02, 4.919e+04,   4.732e-02, 4.850e+04,  
 nan, nan,   6.875e-02, 2.149e+04,   5.273e-02, 1.536e+05,   4.480e-02, 4.569e+04,   4.741e-02, 5.059e+04,   4.740e-02, 4.971e+04,   4.739e-02, 4.904e+04,  
 nan, nan,   6.892e-02, 1.991e+04,   5.281e-02, 1.535e+05,   4.484e-02, 4.570e+04,   4.749e-02, 5.112e+04,   4.747e-02, 5.026e+04,   4.747e-02, 4.962e+04,  
 nan, nan,   6.908e-02, 1.856e+04,   5.289e-02, 1.534e+05,   4.488e-02, 4.571e+04,   4.756e-02, 5.167e+04,   4.755e-02, 5.085e+04,   4.754e-02, 5.023e+04,  
 nan, nan,   6.925e-02, 1.743e+04,   5.298e-02, 1.533e+05,   4.492e-02, 4.571e+04,   4.764e-02, 5.225e+04,   4.762e-02, 5.146e+04,   4.761e-02, 5.087e+04,  
 nan, nan,   6.942e-02, 1.649e+04,   5.306e-02, 1.532e+05,   4.496e-02, 4.572e+04,   4.771e-02, 5.285e+04,   4.770e-02, 5.209e+04,   4.769e-02, 5.154e+04,  
 nan, nan,   6.958e-02, 1.572e+04,   5.314e-02, 1.531e+05,   4.500e-02, 4.573e+04,   4.778e-02, 5.347e+04,   4.777e-02, 5.275e+04,   4.776e-02, 5.224e+04,  
 nan, nan,   6.975e-02, 1.508e+04,   5.323e-02, 1.529e+05,   4.505e-02, 4.574e+04,   4.786e-02, 5.410e+04,   4.784e-02, 5.343e+04,   4.784e-02, 5.295e+04,  
 nan, nan,   6.992e-02, 1.457e+04,   5.331e-02, 1.528e+05,   4.509e-02, 4.574e+04,   4.793e-02, 5.476e+04,   4.792e-02, 5.414e+04,   4.791e-02, 5.369e+04,  
 nan, nan,   nan, nan,   5.339e-02, 1.527e+05,   4.513e-02, 4.575e+04,   4.801e-02, 5.544e+04,   4.799e-02, 5.486e+04,   4.798e-02, 5.444e+04,  
 nan, nan,   nan, nan,   5.347e-02, 1.526e+05,   4.517e-02, 4.576e+04,   4.808e-02, 5.613e+04,   4.807e-02, 5.560e+04,   4.806e-02, 5.521e+04,  
 nan, nan,   nan, nan,   5.356e-02, 1.525e+05,   4.521e-02, 4.577e+04,   4.815e-02, 5.683e+04,   4.814e-02, 5.635e+04,   4.813e-02, 5.600e+04,  
 nan, nan,   nan, nan,   5.364e-02, 1.524e+05,   4.525e-02, 4.578e+04,   4.823e-02, 5.755e+04,   4.821e-02, 5.712e+04,   4.821e-02, 5.681e+04,  
 nan, nan,   nan, nan,   5.372e-02, 1.523e+05,   4.530e-02, 4.579e+04,   4.830e-02, 5.829e+04,   4.829e-02, 5.791e+04,   4.828e-02, 5.763e+04,  
 nan, nan,   nan, nan,   5.381e-02, 1.522e+05,   4.534e-02, 4.580e+04,   4.838e-02, 5.904e+04,   4.836e-02, 5.872e+04,   4.836e-02, 5.847e+04,  
 nan, nan,   nan, nan,   5.389e-02, 1.521e+05,   4.538e-02, 4.581e+04,   4.845e-02, 5.980e+04,   4.844e-02, 5.953e+04,   4.843e-02, 5.932e+04,  
 nan, nan,   nan, nan,   5.397e-02, 1.520e+05,   4.542e-02, 4.582e+04,   4.852e-02, 6.057e+04,   4.851e-02, 6.036e+04,   4.850e-02, 6.019e+04,  
 nan, nan,   nan, nan,   5.406e-02, 1.519e+05,   4.546e-02, 4.584e+04,   4.860e-02, 6.136e+04,   4.858e-02, 6.121e+04,   4.858e-02, 6.107e+04,  
 nan, nan,   nan, nan,   5.414e-02, 1.518e+05,   4.550e-02, 4.585e+04,   4.867e-02, 6.215e+04,   4.866e-02, 6.207e+04,   4.865e-02, 6.196e+04,  
 nan, nan,   nan, nan,   5.422e-02, 1.517e+05,   4.555e-02, 4.587e+04,   4.875e-02, 6.296e+04,   4.873e-02, 6.294e+04,   4.873e-02, 6.287e+04,  
 nan, nan,   nan, nan,   5.431e-02, 1.516e+05,   4.559e-02, 4.589e+04,   4.882e-02, 6.377e+04,   4.881e-02, 6.382e+04,   4.880e-02, 6.380e+04,  
 nan, nan,   nan, nan,   5.439e-02, 1.515e+05,   4.563e-02, 4.591e+04,   4.889e-02, 6.459e+04,   4.888e-02, 6.471e+04,   4.887e-02, 6.473e+04,  
 nan, nan,   nan, nan,   5.447e-02, 1.514e+05,   4.567e-02, 4.593e+04,   4.897e-02, 6.542e+04,   4.895e-02, 6.561e+04,   4.895e-02, 6.568e+04,  
 nan, nan,   nan, nan,   5.456e-02, 1.513e+05,   4.571e-02, 4.595e+04,   4.904e-02, 6.625e+04,   4.903e-02, 6.652e+04,   4.902e-02, 6.664e+04,  
 nan, nan,   nan, nan,   5.464e-02, 1.512e+05,   4.575e-02, 4.598e+04,   4.912e-02, 6.708e+04,   4.910e-02, 6.744e+04,   4.910e-02, 6.761e+04,  
 nan, nan,   nan, nan,   5.472e-02, 1.511e+05,   4.580e-02, 4.601e+04,   4.919e-02, 6.791e+04,   4.918e-02, 6.836e+04,   4.917e-02, 6.859e+04,  
 nan, nan,   nan, nan,   5.481e-02, 1.510e+05,   4.584e-02, 4.604e+04,   4.926e-02, 6.875e+04,   4.925e-02, 6.929e+04,   4.924e-02, 6.958e+04,  
 nan, nan,   nan, nan,   5.489e-02, 1.509e+05,   4.588e-02, 4.608e+04,   4.934e-02, 6.957e+04,   4.933e-02, 7.021e+04,   4.932e-02, 7.058e+04,  
 nan, nan,   nan, nan,   5.497e-02, 1.508e+05,   4.592e-02, 4.612e+04,   4.941e-02, 7.039e+04,   4.940e-02, 7.114e+04,   4.939e-02, 7.158e+04,  
 nan, nan,   nan, nan,   5.506e-02, 1.507e+05,   4.596e-02, 4.616e+04,   4.949e-02, 7.120e+04,   4.947e-02, 7.205e+04,   4.947e-02, 7.259e+04,  
 nan, nan,   nan, nan,   5.514e-02, 1.506e+05,   4.600e-02, 4.621e+04,   4.956e-02, 7.200e+04,   4.955e-02, 7.296e+04,   4.954e-02, 7.358e+04,  
 nan, nan,   nan, nan,   5.522e-02, 1.505e+05,   4.604e-02, 4.626e+04,   4.963e-02, 7.277e+04,   4.962e-02, 7.384e+04,   4.962e-02, 7.457e+04,  
 nan, nan,   nan, nan,   5.531e-02, 1.504e+05,   4.609e-02, 4.632e+04,   4.971e-02, 7.351e+04,   4.970e-02, 7.470e+04,   4.969e-02, 7.553e+04,  
 nan, nan,   nan, nan,   5.539e-02, 1.503e+05,   4.613e-02, 4.638e+04,   4.978e-02, 7.422e+04,   4.977e-02, 7.552e+04,   4.976e-02, 7.646e+04,  
 nan, nan,   nan, nan,   5.547e-02, 1.502e+05,   4.617e-02, 4.645e+04,   4.986e-02, 7.488e+04,   4.984e-02, 7.627e+04,   4.984e-02, 7.732e+04,  
 nan, nan,   nan, nan,   5.556e-02, 1.501e+05,   4.621e-02, 4.652e+04,   4.993e-02, 7.549e+04,   4.992e-02, 7.695e+04,   4.991e-02, 7.809e+04,  
 nan, nan,   nan, nan,   5.564e-02, 1.500e+05,   4.625e-02, 4.660e+04,   5.000e-02, 7.603e+04,   4.999e-02, 7.753e+04,   4.999e-02, 7.870e+04,  
 nan, nan,   nan, nan,   5.572e-02, 1.499e+05,   4.629e-02, 4.668e+04,   5.004e-02, 7.621e+04,   5.004e-02, 7.780e+04,   5.004e-02, 7.900e+04,  
 nan, nan,   nan, nan,   5.581e-02, 1.498e+05,   4.634e-02, 4.677e+04,   5.004e-02, 1.572e+05,   5.004e-02, 1.572e+05,   5.004e-02, 1.572e+05,  
 nan, nan,   nan, nan,   5.589e-02, 1.497e+05,   4.638e-02, 4.686e+04,   5.008e-02, 1.571e+05,   5.007e-02, 1.572e+05,   5.006e-02, 1.572e+05,  
 nan, nan,   nan, nan,   5.597e-02, 1.496e+05,   4.642e-02, 4.697e+04,   5.015e-02, 1.570e+05,   5.014e-02, 1.571e+05,   5.013e-02, 1.571e+05,  
 nan, nan,   nan, nan,   5.606e-02, 1.495e+05,   4.646e-02, 4.707e+04,   5.023e-02, 1.569e+05,   5.021e-02, 1.570e+05,   5.021e-02, 1.570e+05,  
 nan, nan,   nan, nan,   5.614e-02, 1.494e+05,   4.650e-02, 4.719e+04,   5.030e-02, 1.568e+05,   5.029e-02, 1.569e+05,   5.028e-02, 1.569e+05,  
 nan, nan,   nan, nan,   5.622e-02, 1.493e+05,   4.654e-02, 4.731e+04,   5.037e-02, 1.567e+05,   5.036e-02, 1.568e+05,   5.036e-02, 1.568e+05,  
 nan, nan,   nan, nan,   5.631e-02, 1.492e+05,   4.659e-02, 4.744e+04,   5.045e-02, 1.566e+05,   5.044e-02, 1.567e+05,   5.043e-02, 1.567e+05,  
 nan, nan,   nan, nan,   5.639e-02, 1.491e+05,   4.663e-02, 4.758e+04,   5.052e-02, 1.566e+05,   5.051e-02, 1.566e+05,   5.050e-02, 1.566e+05,  
 nan, nan,   nan, nan,   5.647e-02, 1.490e+05,   4.667e-02, 4.772e+04,   5.060e-02, 1.565e+05,   5.058e-02, 1.565e+05,   5.058e-02, 1.565e+05,  
 nan, nan,   nan, nan,   5.656e-02, 1.489e+05,   4.671e-02, 4.787e+04,   5.067e-02, 1.564e+05,   5.066e-02, 1.564e+05,   5.065e-02, 1.564e+05,  
 nan, nan,   nan, nan,   5.664e-02, 1.488e+05,   4.675e-02, 4.803e+04,   5.074e-02, 1.563e+05,   5.073e-02, 1.563e+05,   5.073e-02, 1.563e+05,  
 nan, nan,   nan, nan,   5.672e-02, 1.487e+05,   4.679e-02, 4.819e+04,   5.082e-02, 1.562e+05,   5.081e-02, 1.562e+05,   5.080e-02, 1.562e+05,  
 nan, nan,   nan, nan,   5.680e-02, 1.486e+05,   4.684e-02, 4.837e+04,   5.089e-02, 1.561e+05,   5.088e-02, 1.561e+05,   5.088e-02, 1.561e+05,  
 nan, nan,   nan, nan,   5.689e-02, 1.485e+05,   4.688e-02, 4.855e+04,   5.097e-02, 1.560e+05,   5.096e-02, 1.560e+05,   5.095e-02, 1.560e+05,  
 nan, nan,   nan, nan,   5.697e-02, 1.484e+05,   4.692e-02, 4.873e+04,   5.104e-02, 1.559e+05,   5.103e-02, 1.559e+05,   5.102e-02, 1.559e+05,  
 nan, nan,   nan, nan,   5.705e-02, 1.483e+05,   4.696e-02, 4.893e+04,   5.111e-02, 1.558e+05,   5.110e-02, 1.558e+05,   5.110e-02, 1.558e+05,  
 nan, nan,   nan, nan,   5.714e-02, 1.482e+05,   4.700e-02, 4.913e+04,   5.119e-02, 1.557e+05,   5.118e-02, 1.557e+05,   5.117e-02, 1.557e+05,  
 nan, nan,   nan, nan,   5.722e-02, 1.481e+05,   4.704e-02, 4.934e+04,   5.126e-02, 1.556e+05,   5.125e-02, 1.556e+05,   5.125e-02, 1.556e+05,  
 nan, nan,   nan, nan,   5.730e-02, 1.480e+05,   4.709e-02, 4.955e+04,   5.134e-02, 1.555e+05,   5.133e-02, 1.555e+05,   5.132e-02, 1.555e+05,  
 nan, nan,   nan, nan,   5.739e-02, 1.479e+05,   4.713e-02, 4.977e+04,   5.141e-02, 1.554e+05,   5.140e-02, 1.554e+05,   5.139e-02, 1.554e+05,  
 nan, nan,   nan, nan,   5.747e-02, 1.478e+05,   4.717e-02, 5.000e+04,   5.148e-02, 1.553e+05,   5.147e-02, 1.553e+05,   5.147e-02, 1.553e+05,  
 nan, nan,   nan, nan,   5.755e-02, 1.477e+05,   4.721e-02, 5.024e+04,   5.156e-02, 1.552e+05,   5.155e-02, 1.552e+05,   5.154e-02, 1.552e+05,  
 nan, nan,   nan, nan,   5.764e-02, 1.476e+05,   4.725e-02, 5.048e+04,   5.163e-02, 1.551e+05,   5.162e-02, 1.551e+05,   5.162e-02, 1.551e+05,  
 nan, nan,   nan, nan,   5.772e-02, 1.475e+05,   4.729e-02, 5.073e+04,   5.171e-02, 1.550e+05,   5.170e-02, 1.550e+05,   5.169e-02, 1.550e+05,  
 nan, nan,   nan, nan,   5.780e-02, 1.474e+05,   4.734e-02, 5.099e+04,   5.178e-02, 1.549e+05,   5.177e-02, 1.549e+05,   5.176e-02, 1.549e+05,  
 nan, nan,   nan, nan,   5.789e-02, 1.473e+05,   4.738e-02, 5.125e+04,   5.185e-02, 1.548e+05,   5.184e-02, 1.548e+05,   5.184e-02, 1.548e+05,  
 nan, nan,   nan, nan,   5.797e-02, 1.472e+05,   4.742e-02, 5.152e+04,   5.193e-02, 1.547e+05,   5.192e-02, 1.547e+05,   5.191e-02, 1.547e+05,  
 nan, nan,   nan, nan,   5.805e-02, 1.471e+05,   4.746e-02, 5.179e+04,   5.200e-02, 1.546e+05,   5.199e-02, 1.546e+05,   5.199e-02, 1.547e+05,  
 nan, nan,   nan, nan,   5.814e-02, 1.470e+05,   4.750e-02, 5.207e+04,   5.208e-02, 1.545e+05,   5.207e-02, 1.545e+05,   5.206e-02, 1.546e+05,  
 nan, nan,   nan, nan,   5.822e-02, 1.469e+05,   4.754e-02, 5.236e+04,   5.215e-02, 1.544e+05,   5.214e-02, 1.544e+05,   5.214e-02, 1.545e+05,  
 nan, nan,   nan, nan,   5.830e-02, 1.468e+05,   4.758e-02, 5.265e+04,   5.222e-02, 1.543e+05,   5.221e-02, 1.544e+05,   5.221e-02, 1.544e+05,  
 nan, nan,   nan, nan,   5.839e-02, 1.467e+05,   4.763e-02, 5.295e+04,   5.230e-02, 1.542e+05,   5.229e-02, 1.543e+05,   5.228e-02, 1.543e+05,  
 nan, nan,   nan, nan,   5.847e-02, 1.466e+05,   4.767e-02, 5.325e+04,   5.237e-02, 1.541e+05,   5.236e-02, 1.542e+05,   5.236e-02, 1.542e+05,  
 nan, nan,   nan, nan,   5.855e-02, 1.465e+05,   4.771e-02, 5.356e+04,   5.245e-02, 1.540e+05,   5.244e-02, 1.541e+05,   5.243e-02, 1.541e+05,  
 nan, nan,   nan, nan,   5.864e-02, 1.464e+05,   4.775e-02, 5.388e+04,   5.252e-02, 1.539e+05,   5.251e-02, 1.540e+05,   5.251e-02, 1.540e+05,  
 nan, nan,   nan, nan,   5.872e-02, 1.463e+05,   4.779e-02, 5.420e+04,   5.259e-02, 1.538e+05,   5.259e-02, 1.539e+05,   5.258e-02, 1.539e+05,  
 nan, nan,   nan, nan,   5.880e-02, 1.462e+05,   4.783e-02, 5.452e+04,   5.267e-02, 1.538e+05,   5.266e-02, 1.538e+05,   5.265e-02, 1.538e+05,  
 nan, nan,   nan, nan,   5.889e-02, 1.462e+05,   4.788e-02, 5.485e+04,   5.274e-02, 1.537e+05,   5.273e-02, 1.537e+05,   5.273e-02, 1.537e+05,  
 nan, nan,   nan, nan,   5.897e-02, 1.461e+05,   4.792e-02, 5.518e+04,   5.282e-02, 1.536e+05,   5.281e-02, 1.536e+05,   5.280e-02, 1.536e+05,  
 nan, nan,   nan, nan,   5.905e-02, 1.460e+05,   4.796e-02, 5.552e+04,   5.289e-02, 1.535e+05,   5.288e-02, 1.535e+05,   5.288e-02, 1.535e+05,  
 nan, nan,   nan, nan,   5.914e-02, 1.459e+05,   4.800e-02, 5.587e+04,   5.297e-02, 1.534e+05,   5.296e-02, 1.534e+05,   5.295e-02, 1.534e+05,  
 nan, nan,   nan, nan,   5.922e-02, 1.458e+05,   4.804e-02, 5.621e+04,   5.304e-02, 1.533e+05,   5.303e-02, 1.533e+05,   5.302e-02, 1.533e+05,  
 nan, nan,   nan, nan,   5.930e-02, 1.457e+05,   4.808e-02, 5.657e+04,   5.311e-02, 1.532e+05,   5.310e-02, 1.532e+05,   5.310e-02, 1.532e+05,  
 nan, nan,   nan, nan,   5.939e-02, 1.456e+05,   4.813e-02, 5.692e+04,   5.319e-02, 1.531e+05,   5.318e-02, 1.531e+05,   5.317e-02, 1.531e+05,  
 nan, nan,   nan, nan,   5.947e-02, 1.455e+05,   4.817e-02, 5.728e+04,   5.326e-02, 1.530e+05,   5.325e-02, 1.530e+05,   5.325e-02, 1.530e+05,  
 nan, nan,   nan, nan,   5.955e-02, 1.454e+05,   4.821e-02, 5.764e+04,   5.334e-02, 1.529e+05,   5.333e-02, 1.529e+05,   5.332e-02, 1.529e+05,  
 nan, nan,   nan, nan,   5.964e-02, 1.453e+05,   4.825e-02, 5.801e+04,   5.341e-02, 1.528e+05,   5.340e-02, 1.528e+05,   5.340e-02, 1.529e+05,  
 nan, nan,   nan, nan,   5.972e-02, 1.452e+05,   4.829e-02, 5.838e+04,   5.348e-02, 1.527e+05,   5.347e-02, 1.527e+05,   5.347e-02, 1.528e+05,  
 nan, nan,   nan, nan,   5.980e-02, 1.451e+05,   4.833e-02, 5.876e+04,   5.356e-02, 1.526e+05,   5.355e-02, 1.527e+05,   5.354e-02, 1.527e+05,  
 nan, nan,   nan, nan,   5.989e-02, 1.450e+05,   4.838e-02, 5.913e+04,   5.363e-02, 1.525e+05,   5.362e-02, 1.526e+05,   5.362e-02, 1.526e+05,  
 nan, nan,   nan, nan,   5.997e-02, 1.449e+05,   4.842e-02, 5.952e+04,   5.371e-02, 1.524e+05,   5.370e-02, 1.525e+05,   5.369e-02, 1.525e+05,  
 nan, nan,   nan, nan,   6.005e-02, 1.448e+05,   4.846e-02, 5.990e+04,   5.378e-02, 1.523e+05,   5.377e-02, 1.524e+05,   5.377e-02, 1.524e+05,  
 nan, nan,   nan, nan,   6.013e-02, 1.447e+05,   4.850e-02, 6.029e+04,   5.385e-02, 1.523e+05,   5.384e-02, 1.523e+05,   5.384e-02, 1.523e+05,  
 nan, nan,   nan, nan,   6.022e-02, 1.446e+05,   4.854e-02, 6.068e+04,   5.393e-02, 1.522e+05,   5.392e-02, 1.522e+05,   5.391e-02, 1.522e+05,  
 nan, nan,   nan, nan,   6.030e-02, 1.446e+05,   4.858e-02, 6.107e+04,   5.400e-02, 1.521e+05,   5.399e-02, 1.521e+05,   5.399e-02, 1.521e+05,  
 nan, nan,   nan, nan,   6.038e-02, 1.445e+05,   4.863e-02, 6.146e+04,   5.408e-02, 1.520e+05,   5.407e-02, 1.520e+05,   5.406e-02, 1.520e+05,  
 nan, nan,   nan, nan,   6.047e-02, 1.444e+05,   4.867e-02, 6.186e+04,   5.415e-02, 1.519e+05,   5.414e-02, 1.519e+05,   5.414e-02, 1.519e+05,  
 nan, nan,   nan, nan,   6.055e-02, 1.443e+05,   4.871e-02, 6.226e+04,   5.422e-02, 1.518e+05,   5.421e-02, 1.518e+05,   5.421e-02, 1.518e+05,  
 nan, nan,   nan, nan,   6.063e-02, 1.442e+05,   4.875e-02, 6.266e+04,   5.430e-02, 1.517e+05,   5.429e-02, 1.517e+05,   5.428e-02, 1.517e+05,  
 nan, nan,   nan, nan,   6.072e-02, 1.441e+05,   4.879e-02, 6.306e+04,   5.437e-02, 1.516e+05,   5.436e-02, 1.516e+05,   5.436e-02, 1.516e+05,  
 nan, nan,   nan, nan,   6.080e-02, 1.440e+05,   4.883e-02, 6.346e+04,   5.445e-02, 1.515e+05,   5.444e-02, 1.515e+05,   5.443e-02, 1.516e+05,  
 nan, nan,   nan, nan,   6.088e-02, 1.439e+05,   4.888e-02, 6.387e+04,   5.452e-02, 1.514e+05,   5.451e-02, 1.515e+05,   5.451e-02, 1.515e+05,  
 nan, nan,   nan, nan,   6.097e-02, 1.438e+05,   4.892e-02, 6.427e+04,   5.459e-02, 1.513e+05,   5.459e-02, 1.514e+05,   5.458e-02, 1.514e+05,  
 nan, nan,   nan, nan,   6.105e-02, 1.437e+05,   4.896e-02, 6.468e+04,   5.467e-02, 1.512e+05,   5.466e-02, 1.513e+05,   5.466e-02, 1.513e+05,  
 nan, nan,   nan, nan,   6.113e-02, 1.436e+05,   4.900e-02, 6.509e+04,   5.474e-02, 1.512e+05,   5.473e-02, 1.512e+05,   5.473e-02, 1.512e+05,  
 nan, nan,   nan, nan,   6.122e-02, 1.435e+05,   4.904e-02, 6.549e+04,   5.482e-02, 1.511e+05,   5.481e-02, 1.511e+05,   5.480e-02, 1.511e+05,  
 nan, nan,   nan, nan,   6.130e-02, 1.434e+05,   4.908e-02, 6.590e+04,   5.489e-02, 1.510e+05,   5.488e-02, 1.510e+05,   5.488e-02, 1.510e+05,  
 nan, nan,   nan, nan,   6.138e-02, 1.434e+05,   4.913e-02, 6.631e+04,   5.496e-02, 1.509e+05,   5.496e-02, 1.509e+05,   5.495e-02, 1.509e+05,  
 nan, nan,   nan, nan,   6.147e-02, 1.433e+05,   4.917e-02, 6.671e+04,   5.504e-02, 1.508e+05,   5.503e-02, 1.508e+05,   5.503e-02, 1.508e+05,  
 nan, nan,   nan, nan,   6.155e-02, 1.432e+05,   4.921e-02, 6.712e+04,   5.511e-02, 1.507e+05,   5.510e-02, 1.507e+05,   5.510e-02, 1.507e+05,  
 nan, nan,   nan, nan,   6.163e-02, 1.431e+05,   4.925e-02, 6.752e+04,   5.519e-02, 1.506e+05,   5.518e-02, 1.506e+05,   5.517e-02, 1.506e+05,  
 nan, nan,   nan, nan,   6.172e-02, 1.430e+05,   4.929e-02, 6.792e+04,   5.526e-02, 1.505e+05,   5.525e-02, 1.505e+05,   5.525e-02, 1.506e+05,  
 nan, nan,   nan, nan,   6.180e-02, 1.429e+05,   4.933e-02, 6.832e+04,   5.533e-02, 1.504e+05,   5.533e-02, 1.505e+05,   5.532e-02, 1.505e+05,  
 nan, nan,   nan, nan,   6.188e-02, 1.428e+05,   4.937e-02, 6.872e+04,   5.541e-02, 1.503e+05,   5.540e-02, 1.504e+05,   5.540e-02, 1.504e+05,  
 nan, nan,   nan, nan,   6.197e-02, 1.427e+05,   4.942e-02, 6.911e+04,   5.548e-02, 1.502e+05,   5.547e-02, 1.503e+05,   5.547e-02, 1.503e+05,  
 nan, nan,   nan, nan,   6.205e-02, 1.426e+05,   4.946e-02, 6.950e+04,   5.556e-02, 1.502e+05,   5.555e-02, 1.502e+05,   5.554e-02, 1.502e+05,  
 nan, nan,   nan, nan,   6.213e-02, 1.425e+05,   4.950e-02, 6.989e+04,   5.563e-02, 1.501e+05,   5.562e-02, 1.501e+05,   5.562e-02, 1.501e+05,  
 nan, nan,   nan, nan,   6.222e-02, 1.424e+05,   4.954e-02, 7.027e+04,   5.570e-02, 1.500e+05,   5.570e-02, 1.500e+05,   5.569e-02, 1.500e+05,  
 nan, nan,   nan, nan,   6.230e-02, 1.423e+05,   4.958e-02, 7.065e+04,   5.578e-02, 1.499e+05,   5.577e-02, 1.499e+05,   5.577e-02, 1.499e+05,  
 nan, nan,   nan, nan,   6.238e-02, 1.423e+05,   4.962e-02, 7.102e+04,   5.585e-02, 1.498e+05,   5.584e-02, 1.498e+05,   5.584e-02, 1.498e+05,  
 nan, nan,   nan, nan,   6.247e-02, 1.422e+05,   4.967e-02, 7.139e+04,   5.593e-02, 1.497e+05,   5.592e-02, 1.497e+05,   5.592e-02, 1.497e+05,  
 nan, nan,   nan, nan,   6.255e-02, 1.421e+05,   4.971e-02, 7.175e+04,   5.600e-02, 1.496e+05,   5.599e-02, 1.496e+05,   5.599e-02, 1.497e+05,  
 nan, nan,   nan, nan,   6.263e-02, 1.420e+05,   4.975e-02, 7.210e+04,   5.607e-02, 1.495e+05,   5.607e-02, 1.496e+05,   5.606e-02, 1.496e+05,  
 nan, nan,   nan, nan,   6.272e-02, 1.419e+05,   4.979e-02, 7.244e+04,   5.615e-02, 1.494e+05,   5.614e-02, 1.495e+05,   5.614e-02, 1.495e+05,  
 nan, nan,   nan, nan,   6.280e-02, 1.418e+05,   4.983e-02, 7.277e+04,   5.622e-02, 1.494e+05,   5.622e-02, 1.494e+05,   5.621e-02, 1.494e+05,  
 nan, nan,   nan, nan,   6.288e-02, 1.417e+05,   4.987e-02, 7.309e+04,   5.630e-02, 1.493e+05,   5.629e-02, 1.493e+05,   5.629e-02, 1.493e+05,  
 nan, nan,   nan, nan,   6.297e-02, 1.415e+05,   4.992e-02, 7.339e+04,   5.637e-02, 1.492e+05,   5.636e-02, 1.492e+05,   5.636e-02, 1.492e+05,  
 nan, nan,   nan, nan,   6.305e-02, 1.414e+05,   4.996e-02, 7.367e+04,   5.644e-02, 1.491e+05,   5.644e-02, 1.491e+05,   5.643e-02, 1.491e+05,  
 nan, nan,   nan, nan,   6.313e-02, 1.413e+05,   5.000e-02, 7.394e+04,   5.652e-02, 1.490e+05,   5.651e-02, 1.490e+05,   5.651e-02, 1.490e+05,  
 nan, nan,   nan, nan,   6.322e-02, 1.412e+05,   5.004e-02, 7.420e+04,   5.659e-02, 1.489e+05,   5.659e-02, 1.489e+05,   5.658e-02, 1.489e+05,  
 nan, nan,   nan, nan,   6.330e-02, 1.410e+05,   5.004e-02, 7.420e+04,   5.667e-02, 1.488e+05,   5.666e-02, 1.488e+05,   5.666e-02, 1.489e+05,  
 nan, nan,   nan, nan,   6.338e-02, 1.409e+05,   5.004e-02, 1.571e+05,   5.674e-02, 1.487e+05,   5.673e-02, 1.488e+05,   5.673e-02, 1.488e+05,  
 nan, nan,   nan, nan,   6.346e-02, 1.407e+05,   5.008e-02, 1.571e+05,   5.681e-02, 1.486e+05,   5.681e-02, 1.487e+05,   5.680e-02, 1.487e+05,  
 nan, nan,   nan, nan,   6.355e-02, 1.405e+05,   5.012e-02, 1.570e+05,   5.689e-02, 1.486e+05,   5.688e-02, 1.486e+05,   5.688e-02, 1.486e+05,  
 nan, nan,   nan, nan,   6.363e-02, 1.403e+05,   5.017e-02, 1.570e+05,   5.696e-02, 1.485e+05,   5.696e-02, 1.485e+05,   5.695e-02, 1.485e+05,  
 nan, nan,   nan, nan,   6.371e-02, 1.400e+05,   5.021e-02, 1.569e+05,   5.704e-02, 1.484e+05,   5.703e-02, 1.484e+05,   5.703e-02, 1.484e+05,  
 nan, nan,   nan, nan,   6.380e-02, 1.398e+05,   5.025e-02, 1.569e+05,   5.711e-02, 1.483e+05,   5.710e-02, 1.483e+05,   5.710e-02, 1.483e+05,  
 nan, nan,   nan, nan,   6.388e-02, 1.394e+05,   5.029e-02, 1.568e+05,   5.718e-02, 1.482e+05,   5.718e-02, 1.482e+05,   5.718e-02, 1.482e+05,  
 nan, nan,   nan, nan,   6.396e-02, 1.391e+05,   5.033e-02, 1.568e+05,   5.726e-02, 1.481e+05,   5.725e-02, 1.481e+05,   5.725e-02, 1.482e+05,  
 nan, nan,   nan, nan,   6.405e-02, 1.387e+05,   5.037e-02, 1.567e+05,   5.733e-02, 1.480e+05,   5.733e-02, 1.481e+05,   5.732e-02, 1.481e+05,  
 nan, nan,   nan, nan,   6.413e-02, 1.382e+05,   5.042e-02, 1.567e+05,   5.741e-02, 1.480e+05,   5.740e-02, 1.480e+05,   5.740e-02, 1.480e+05,  
 nan, nan,   nan, nan,   6.421e-02, 1.376e+05,   5.046e-02, 1.566e+05,   5.748e-02, 1.479e+05,   5.747e-02, 1.479e+05,   5.747e-02, 1.479e+05,  
 nan, nan,   nan, nan,   6.430e-02, 1.370e+05,   5.050e-02, 1.565e+05,   5.755e-02, 1.478e+05,   5.755e-02, 1.478e+05,   5.755e-02, 1.478e+05,  
 nan, nan,   nan, nan,   6.438e-02, 1.363e+05,   5.054e-02, 1.565e+05,   5.763e-02, 1.477e+05,   5.762e-02, 1.477e+05,   5.762e-02, 1.477e+05,  
 nan, nan,   nan, nan,   6.446e-02, 1.355e+05,   5.058e-02, 1.564e+05,   5.770e-02, 1.476e+05,   5.770e-02, 1.476e+05,   5.769e-02, 1.476e+05,  
 nan, nan,   nan, nan,   6.455e-02, 1.345e+05,   5.062e-02, 1.564e+05,   5.778e-02, 1.475e+05,   5.777e-02, 1.475e+05,   5.777e-02, 1.475e+05,  
 nan, nan,   nan, nan,   6.463e-02, 1.335e+05,   5.067e-02, 1.563e+05,   5.785e-02, 1.474e+05,   5.785e-02, 1.475e+05,   5.784e-02, 1.475e+05,  
 nan, nan,   nan, nan,   6.471e-02, 1.323e+05,   5.071e-02, 1.563e+05,   5.792e-02, 1.473e+05,   5.792e-02, 1.474e+05,   5.792e-02, 1.474e+05,  
 nan, nan,   nan, nan,   6.480e-02, 1.310e+05,   5.075e-02, 1.562e+05,   5.800e-02, 1.473e+05,   5.799e-02, 1.473e+05,   5.799e-02, 1.473e+05,  
 nan, nan,   nan, nan,   6.488e-02, 1.296e+05,   5.079e-02, 1.562e+05,   5.807e-02, 1.472e+05,   5.807e-02, 1.472e+05,   5.806e-02, 1.472e+05,  
 nan, nan,   nan, nan,   6.496e-02, 1.280e+05,   5.083e-02, 1.561e+05,   5.815e-02, 1.471e+05,   5.814e-02, 1.471e+05,   5.814e-02, 1.471e+05,  
 nan, nan,   nan, nan,   6.505e-02, 1.262e+05,   5.087e-02, 1.561e+05,   5.822e-02, 1.470e+05,   5.822e-02, 1.470e+05,   5.821e-02, 1.470e+05,  
 nan, nan,   nan, nan,   6.513e-02, 1.243e+05,   5.091e-02, 1.560e+05,   5.829e-02, 1.469e+05,   5.829e-02, 1.469e+05,   5.829e-02, 1.469e+05,  
 nan, nan,   nan, nan,   6.521e-02, 1.222e+05,   5.096e-02, 1.559e+05,   5.837e-02, 1.468e+05,   5.836e-02, 1.468e+05,   5.836e-02, 1.469e+05,  
 nan, nan,   nan, nan,   6.530e-02, 1.199e+05,   5.100e-02, 1.559e+05,   5.844e-02, 1.467e+05,   5.844e-02, 1.468e+05,   5.844e-02, 1.468e+05,  
 nan, nan,   nan, nan,   6.538e-02, 1.174e+05,   5.104e-02, 1.558e+05,   5.852e-02, 1.467e+05,   5.851e-02, 1.467e+05,   5.851e-02, 1.467e+05,  
 nan, nan,   nan, nan,   6.546e-02, 1.148e+05,   5.108e-02, 1.558e+05,   5.859e-02, 1.466e+05,   5.859e-02, 1.466e+05,   5.858e-02, 1.466e+05,  
 nan, nan,   nan, nan,   6.555e-02, 1.120e+05,   5.112e-02, 1.557e+05,   5.866e-02, 1.465e+05,   5.866e-02, 1.465e+05,   5.866e-02, 1.465e+05,  
 nan, nan,   nan, nan,   6.563e-02, 1.091e+05,   5.116e-02, 1.557e+05,   5.874e-02, 1.464e+05,   5.873e-02, 1.464e+05,   5.873e-02, 1.464e+05,  
 nan, nan,   nan, nan,   6.571e-02, 1.059e+05,   5.121e-02, 1.556e+05,   5.881e-02, 1.463e+05,   5.881e-02, 1.463e+05,   5.881e-02, 1.463e+05,  
 nan, nan,   nan, nan,   6.580e-02, 1.027e+05,   5.125e-02, 1.556e+05,   5.889e-02, 1.462e+05,   5.888e-02, 1.463e+05,   5.888e-02, 1.463e+05,  
 nan, nan,   nan, nan,   6.588e-02, 9.929e+04,   5.129e-02, 1.555e+05,   5.896e-02, 1.461e+05,   5.896e-02, 1.462e+05,   5.895e-02, 1.462e+05,  
 nan, nan,   nan, nan,   6.596e-02, 9.578e+04,   5.133e-02, 1.554e+05,   5.903e-02, 1.461e+05,   5.903e-02, 1.461e+05,   5.903e-02, 1.461e+05,  
 nan, nan,   nan, nan,   6.605e-02, 9.218e+04,   5.137e-02, 1.554e+05,   5.911e-02, 1.460e+05,   5.910e-02, 1.460e+05,   5.910e-02, 1.460e+05,  
 nan, nan,   nan, nan,   6.613e-02, 8.848e+04,   5.141e-02, 1.553e+05,   5.918e-02, 1.459e+05,   5.918e-02, 1.459e+05,   5.918e-02, 1.459e+05,  
 nan, nan,   nan, nan,   6.621e-02, 8.473e+04,   5.146e-02, 1.553e+05,   5.926e-02, 1.458e+05,   5.925e-02, 1.458e+05,   5.925e-02, 1.458e+05,  
 nan, nan,   nan, nan,   6.630e-02, 8.093e+04,   5.150e-02, 1.552e+05,   5.933e-02, 1.457e+05,   5.933e-02, 1.457e+05,   5.932e-02, 1.458e+05,  
 nan, nan,   nan, nan,   6.638e-02, 7.712e+04,   5.154e-02, 1.552e+05,   5.940e-02, 1.456e+05,   5.940e-02, 1.457e+05,   5.940e-02, 1.457e+05,  
 nan, nan,   nan, nan,   6.646e-02, 7.330e+04,   5.158e-02, 1.551e+05,   5.948e-02, 1.456e+05,   5.947e-02, 1.456e+05,   5.947e-02, 1.456e+05,  
 nan, nan,   nan, nan,   6.655e-02, 6.951e+04,   5.162e-02, 1.551e+05,   5.955e-02, 1.455e+05,   5.955e-02, 1.455e+05,   5.955e-02, 1.455e+05,  
 nan, nan,   nan, nan,   6.663e-02, 6.576e+04,   5.166e-02, 1.550e+05,   5.963e-02, 1.454e+05,   5.962e-02, 1.454e+05,   5.962e-02, 1.454e+05,  
 nan, nan,   nan, nan,   6.671e-02, 6.207e+04,   5.171e-02, 1.550e+05,   5.970e-02, 1.453e+05,   5.970e-02, 1.453e+05,   5.970e-02, 1.453e+05,  
 nan, nan,   nan, nan,   6.679e-02, 5.847e+04,   5.175e-02, 1.549e+05,   5.977e-02, 1.452e+05,   5.977e-02, 1.452e+05,   5.977e-02, 1.452e+05,  
 nan, nan,   nan, nan,   6.688e-02, 5.497e+04,   5.179e-02, 1.549e+05,   5.985e-02, 1.451e+05,   5.985e-02, 1.452e+05,   5.984e-02, 1.452e+05,  
 nan, nan,   nan, nan,   6.696e-02, 5.159e+04,   5.183e-02, 1.548e+05,   5.992e-02, 1.451e+05,   5.992e-02, 1.451e+05,   5.992e-02, 1.451e+05,  
 nan, nan,   nan, nan,   6.704e-02, 4.834e+04,   5.187e-02, 1.547e+05,   6.000e-02, 1.450e+05,   5.999e-02, 1.450e+05,   5.999e-02, 1.450e+05,  
 nan, nan,   nan, nan,   6.713e-02, 4.523e+04,   5.191e-02, 1.547e+05,   6.007e-02, 1.449e+05,   6.007e-02, 1.449e+05,   6.007e-02, 1.449e+05,  
 nan, nan,   nan, nan,   6.721e-02, 4.227e+04,   5.196e-02, 1.546e+05,   6.014e-02, 1.448e+05,   6.014e-02, 1.448e+05,   6.014e-02, 1.448e+05,  
 nan, nan,   nan, nan,   6.729e-02, 3.948e+04,   5.200e-02, 1.546e+05,   6.022e-02, 1.447e+05,   6.022e-02, 1.447e+05,   6.021e-02, 1.447e+05,  
 nan, nan,   nan, nan,   6.738e-02, 3.685e+04,   5.204e-02, 1.545e+05,   6.029e-02, 1.446e+05,   6.029e-02, 1.447e+05,   6.029e-02, 1.447e+05,  
 nan, nan,   nan, nan,   6.746e-02, 3.439e+04,   5.208e-02, 1.545e+05,   6.037e-02, 1.446e+05,   6.036e-02, 1.446e+05,   6.036e-02, 1.446e+05,  
 nan, nan,   nan, nan,   6.754e-02, 3.210e+04,   5.212e-02, 1.544e+05,   6.044e-02, 1.445e+05,   6.044e-02, 1.445e+05,   6.044e-02, 1.445e+05,  
 nan, nan,   nan, nan,   6.763e-02, 2.998e+04,   5.216e-02, 1.544e+05,   6.052e-02, 1.444e+05,   6.051e-02, 1.444e+05,   6.051e-02, 1.444e+05,  
 nan, nan,   nan, nan,   6.771e-02, 2.804e+04,   5.221e-02, 1.543e+05,   6.059e-02, 1.443e+05,   6.059e-02, 1.443e+05,   6.058e-02, 1.443e+05,  
 nan, nan,   nan, nan,   6.779e-02, 2.625e+04,   5.225e-02, 1.543e+05,   6.066e-02, 1.442e+05,   6.066e-02, 1.442e+05,   6.066e-02, 1.442e+05,  
 nan, nan,   nan, nan,   6.788e-02, 2.462e+04,   5.229e-02, 1.542e+05,   6.074e-02, 1.441e+05,   6.073e-02, 1.442e+05,   6.073e-02, 1.442e+05,  
 nan, nan,   nan, nan,   6.796e-02, 2.315e+04,   5.233e-02, 1.542e+05,   6.081e-02, 1.441e+05,   6.081e-02, 1.441e+05,   6.081e-02, 1.441e+05,  
 nan, nan,   nan, nan,   6.804e-02, 2.182e+04,   5.237e-02, 1.541e+05,   6.089e-02, 1.440e+05,   6.088e-02, 1.440e+05,   6.088e-02, 1.440e+05,  
 nan, nan,   nan, nan,   6.813e-02, 2.063e+04,   5.241e-02, 1.540e+05,   6.096e-02, 1.439e+05,   6.096e-02, 1.439e+05,   6.096e-02, 1.439e+05,  
 nan, nan,   nan, nan,   6.821e-02, 1.956e+04,   5.246e-02, 1.540e+05,   6.103e-02, 1.438e+05,   6.103e-02, 1.438e+05,   6.103e-02, 1.438e+05,  
 nan, nan,   nan, nan,   6.829e-02, 1.861e+04,   5.250e-02, 1.539e+05,   6.111e-02, 1.437e+05,   6.110e-02, 1.437e+05,   6.110e-02, 1.438e+05,  
 nan, nan,   nan, nan,   6.838e-02, 1.778e+04,   5.254e-02, 1.539e+05,   6.118e-02, 1.437e+05,   6.118e-02, 1.437e+05,   6.118e-02, 1.437e+05,  
 nan, nan,   nan, nan,   6.846e-02, 1.704e+04,   5.258e-02, 1.538e+05,   6.126e-02, 1.436e+05,   6.125e-02, 1.436e+05,   6.125e-02, 1.436e+05,  
 nan, nan,   nan, nan,   6.854e-02, 1.640e+04,   5.262e-02, 1.538e+05,   6.133e-02, 1.435e+05,   6.133e-02, 1.435e+05,   6.133e-02, 1.435e+05,  
 nan, nan,   nan, nan,   6.863e-02, 1.584e+04,   5.266e-02, 1.537e+05,   6.140e-02, 1.434e+05,   6.140e-02, 1.434e+05,   6.140e-02, 1.434e+05,  
 nan, nan,   nan, nan,   6.871e-02, 1.536e+04,   5.270e-02, 1.537e+05,   6.148e-02, 1.433e+05,   6.148e-02, 1.433e+05,   6.147e-02, 1.433e+05,  
 nan, nan,   nan, nan,   6.879e-02, 1.494e+04,   5.275e-02, 1.536e+05,   6.155e-02, 1.432e+05,   6.155e-02, 1.433e+05,   6.155e-02, 1.433e+05,  
 nan, nan,   nan, nan,   6.888e-02, 1.458e+04,   5.279e-02, 1.536e+05,   6.163e-02, 1.432e+05,   6.162e-02, 1.432e+05,   6.162e-02, 1.432e+05,  
 nan, nan,   nan, nan,   6.896e-02, 1.428e+04,   5.283e-02, 1.535e+05,   6.170e-02, 1.431e+05,   6.170e-02, 1.431e+05,   6.170e-02, 1.431e+05,  
 nan, nan,   nan, nan,   6.904e-02, 1.402e+04,   5.287e-02, 1.535e+05,   6.177e-02, 1.430e+05,   6.177e-02, 1.430e+05,   6.177e-02, 1.430e+05,  
 nan, nan,   nan, nan,   6.913e-02, 1.380e+04,   5.291e-02, 1.534e+05,   6.185e-02, 1.429e+05,   6.185e-02, 1.429e+05,   6.184e-02, 1.429e+05,  
 nan, nan,   nan, nan,   6.921e-02, 1.361e+04,   5.295e-02, 1.534e+05,   6.192e-02, 1.428e+05,   6.192e-02, 1.429e+05,   6.192e-02, 1.429e+05,  
 nan, nan,   nan, nan,   6.929e-02, 1.346e+04,   5.300e-02, 1.533e+05,   6.200e-02, 1.428e+05,   6.199e-02, 1.428e+05,   6.199e-02, 1.428e+05,  
 nan, nan,   nan, nan,   6.938e-02, 1.333e+04,   5.304e-02, 1.532e+05,   6.207e-02, 1.427e+05,   6.207e-02, 1.427e+05,   6.207e-02, 1.427e+05,  
 nan, nan,   nan, nan,   6.946e-02, 1.322e+04,   5.308e-02, 1.532e+05,   6.214e-02, 1.426e+05,   6.214e-02, 1.426e+05,   6.214e-02, 1.426e+05,  
 nan, nan,   nan, nan,   6.954e-02, 1.313e+04,   5.312e-02, 1.531e+05,   6.222e-02, 1.425e+05,   6.222e-02, 1.425e+05,   6.222e-02, 1.425e+05,  
 nan, nan,   nan, nan,   6.963e-02, 1.306e+04,   5.316e-02, 1.531e+05,   6.229e-02, 1.424e+05,   6.229e-02, 1.424e+05,   6.229e-02, 1.425e+05,  
 nan, nan,   nan, nan,   6.971e-02, 1.300e+04,   5.320e-02, 1.530e+05,   6.237e-02, 1.424e+05,   6.236e-02, 1.424e+05,   6.236e-02, 1.424e+05,  
 nan, nan,   nan, nan,   6.979e-02, 1.295e+04,   5.325e-02, 1.530e+05,   6.244e-02, 1.423e+05,   6.244e-02, 1.423e+05,   6.244e-02, 1.423e+05,  
 nan, nan,   nan, nan,   6.988e-02, 1.291e+04,   5.329e-02, 1.529e+05,   6.251e-02, 1.422e+05,   6.251e-02, 1.422e+05,   6.251e-02, 1.422e+05,  
 nan, nan,   nan, nan,   6.996e-02, 1.288e+04,   5.333e-02, 1.529e+05,   6.259e-02, 1.421e+05,   6.259e-02, 1.421e+05,   6.259e-02, 1.421e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.337e-02, 1.528e+05,   6.266e-02, 1.420e+05,   6.266e-02, 1.420e+05,   6.266e-02, 1.421e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.341e-02, 1.528e+05,   6.274e-02, 1.420e+05,   6.273e-02, 1.420e+05,   6.273e-02, 1.420e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.345e-02, 1.527e+05,   6.281e-02, 1.419e+05,   6.281e-02, 1.419e+05,   6.281e-02, 1.419e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.350e-02, 1.527e+05,   6.288e-02, 1.418e+05,   6.288e-02, 1.418e+05,   6.288e-02, 1.418e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.354e-02, 1.526e+05,   6.296e-02, 1.417e+05,   6.296e-02, 1.417e+05,   6.296e-02, 1.417e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.358e-02, 1.526e+05,   6.303e-02, 1.416e+05,   6.303e-02, 1.416e+05,   6.303e-02, 1.417e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.362e-02, 1.525e+05,   6.311e-02, 1.416e+05,   6.311e-02, 1.416e+05,   6.310e-02, 1.416e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.366e-02, 1.525e+05,   6.318e-02, 1.415e+05,   6.318e-02, 1.415e+05,   6.318e-02, 1.415e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.370e-02, 1.524e+05,   6.325e-02, 1.414e+05,   6.325e-02, 1.414e+05,   6.325e-02, 1.414e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.375e-02, 1.524e+05,   6.333e-02, 1.413e+05,   6.333e-02, 1.413e+05,   6.333e-02, 1.413e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.379e-02, 1.523e+05,   6.340e-02, 1.412e+05,   6.340e-02, 1.412e+05,   6.340e-02, 1.413e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.383e-02, 1.523e+05,   6.348e-02, 1.412e+05,   6.348e-02, 1.412e+05,   6.348e-02, 1.412e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.387e-02, 1.522e+05,   6.355e-02, 1.411e+05,   6.355e-02, 1.411e+05,   6.355e-02, 1.411e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.391e-02, 1.522e+05,   6.362e-02, 1.410e+05,   6.362e-02, 1.410e+05,   6.362e-02, 1.410e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.395e-02, 1.521e+05,   6.370e-02, 1.409e+05,   6.370e-02, 1.409e+05,   6.370e-02, 1.409e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.400e-02, 1.520e+05,   6.377e-02, 1.408e+05,   6.377e-02, 1.409e+05,   6.377e-02, 1.409e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.404e-02, 1.520e+05,   6.385e-02, 1.408e+05,   6.385e-02, 1.408e+05,   6.385e-02, 1.408e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.408e-02, 1.519e+05,   6.392e-02, 1.407e+05,   6.392e-02, 1.407e+05,   6.392e-02, 1.407e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.412e-02, 1.519e+05,   6.399e-02, 1.406e+05,   6.399e-02, 1.406e+05,   6.399e-02, 1.406e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.416e-02, 1.518e+05,   6.407e-02, 1.405e+05,   6.407e-02, 1.405e+05,   6.407e-02, 1.405e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.420e-02, 1.518e+05,   6.414e-02, 1.404e+05,   6.414e-02, 1.405e+05,   6.414e-02, 1.405e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.424e-02, 1.517e+05,   6.422e-02, 1.404e+05,   6.422e-02, 1.404e+05,   6.422e-02, 1.404e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.429e-02, 1.517e+05,   6.429e-02, 1.403e+05,   6.429e-02, 1.403e+05,   6.429e-02, 1.403e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.433e-02, 1.516e+05,   6.436e-02, 1.402e+05,   6.436e-02, 1.402e+05,   6.436e-02, 1.402e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.437e-02, 1.516e+05,   6.444e-02, 1.401e+05,   6.444e-02, 1.401e+05,   6.444e-02, 1.402e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.441e-02, 1.515e+05,   6.451e-02, 1.400e+05,   6.451e-02, 1.401e+05,   6.451e-02, 1.401e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.445e-02, 1.515e+05,   6.459e-02, 1.399e+05,   6.459e-02, 1.400e+05,   6.459e-02, 1.400e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.449e-02, 1.514e+05,   6.466e-02, 1.398e+05,   6.466e-02, 1.399e+05,   6.466e-02, 1.399e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.454e-02, 1.514e+05,   6.473e-02, 1.397e+05,   6.473e-02, 1.398e+05,   6.474e-02, 1.398e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.458e-02, 1.513e+05,   6.481e-02, 1.396e+05,   6.481e-02, 1.398e+05,   6.481e-02, 1.398e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.462e-02, 1.513e+05,   6.488e-02, 1.394e+05,   6.488e-02, 1.397e+05,   6.488e-02, 1.397e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.466e-02, 1.512e+05,   6.496e-02, 1.392e+05,   6.496e-02, 1.396e+05,   6.496e-02, 1.396e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.470e-02, 1.512e+05,   6.503e-02, 1.389e+05,   6.503e-02, 1.395e+05,   6.503e-02, 1.395e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.474e-02, 1.511e+05,   6.510e-02, 1.385e+05,   6.511e-02, 1.394e+05,   6.511e-02, 1.395e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.479e-02, 1.511e+05,   6.518e-02, 1.380e+05,   6.518e-02, 1.393e+05,   6.518e-02, 1.394e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.483e-02, 1.510e+05,   6.525e-02, 1.374e+05,   6.525e-02, 1.392e+05,   6.525e-02, 1.393e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.487e-02, 1.510e+05,   6.533e-02, 1.365e+05,   6.533e-02, 1.390e+05,   6.533e-02, 1.392e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.491e-02, 1.509e+05,   6.540e-02, 1.354e+05,   6.540e-02, 1.387e+05,   6.540e-02, 1.391e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.495e-02, 1.509e+05,   6.547e-02, 1.340e+05,   6.548e-02, 1.383e+05,   6.548e-02, 1.390e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.499e-02, 1.508e+05,   6.555e-02, 1.323e+05,   6.555e-02, 1.376e+05,   6.555e-02, 1.389e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.504e-02, 1.508e+05,   6.562e-02, 1.302e+05,   6.562e-02, 1.367e+05,   6.562e-02, 1.387e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.508e-02, 1.507e+05,   6.570e-02, 1.275e+05,   6.570e-02, 1.353e+05,   6.570e-02, 1.384e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.512e-02, 1.507e+05,   6.577e-02, 1.244e+05,   6.577e-02, 1.334e+05,   6.577e-02, 1.379e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.516e-02, 1.506e+05,   6.584e-02, 1.208e+05,   6.585e-02, 1.307e+05,   6.585e-02, 1.369e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.520e-02, 1.506e+05,   6.592e-02, 1.166e+05,   6.592e-02, 1.271e+05,   6.592e-02, 1.351e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.524e-02, 1.505e+05,   6.599e-02, 1.118e+05,   6.599e-02, 1.225e+05,   6.600e-02, 1.321e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.529e-02, 1.505e+05,   6.607e-02, 1.065e+05,   6.607e-02, 1.168e+05,   6.607e-02, 1.274e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.533e-02, 1.504e+05,   6.614e-02, 1.007e+05,   6.614e-02, 1.099e+05,   6.614e-02, 1.207e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.537e-02, 1.504e+05,   6.621e-02, 9.446e+04,   6.622e-02, 1.019e+05,   6.622e-02, 1.116e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.541e-02, 1.503e+05,   6.629e-02, 8.792e+04,   6.629e-02, 9.307e+04,   6.629e-02, 1.002e+05,  
 nan, nan,   nan, nan,   nan, nan,   5.545e-02, 1.503e+05,   6.636e-02, 8.117e+04,   6.636e-02, 8.358e+04,   6.637e-02, 8.707e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.549e-02, 1.502e+05,   6.644e-02, 7.434e+04,   6.644e-02, 7.380e+04,   6.644e-02, 7.304e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.554e-02, 1.502e+05,   6.651e-02, 6.753e+04,   6.651e-02, 6.411e+04,   6.651e-02, 5.924e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.558e-02, 1.501e+05,   6.658e-02, 6.090e+04,   6.659e-02, 5.487e+04,   6.659e-02, 4.671e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.562e-02, 1.501e+05,   6.666e-02, 5.453e+04,   6.666e-02, 4.639e+04,   6.666e-02, 3.620e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.566e-02, 1.500e+05,   6.673e-02, 4.855e+04,   6.674e-02, 3.890e+04,   6.674e-02, 2.804e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.570e-02, 1.500e+05,   6.681e-02, 4.302e+04,   6.681e-02, 3.252e+04,   6.681e-02, 2.216e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.574e-02, 1.499e+05,   6.688e-02, 3.801e+04,   6.688e-02, 2.728e+04,   6.688e-02, 1.821e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.579e-02, 1.499e+05,   6.695e-02, 3.355e+04,   6.696e-02, 2.313e+04,   6.696e-02, 1.574e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.583e-02, 1.498e+05,   6.703e-02, 2.964e+04,   6.703e-02, 1.995e+04,   6.703e-02, 1.429e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.587e-02, 1.498e+05,   6.710e-02, 2.627e+04,   6.711e-02, 1.761e+04,   6.711e-02, 1.350e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.591e-02, 1.497e+05,   6.718e-02, 2.343e+04,   6.718e-02, 1.593e+04,   6.718e-02, 1.310e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.595e-02, 1.497e+05,   6.725e-02, 2.107e+04,   6.725e-02, 1.478e+04,   6.726e-02, 1.291e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.599e-02, 1.496e+05,   6.732e-02, 1.914e+04,   6.733e-02, 1.401e+04,   6.733e-02, 1.282e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.603e-02, 1.496e+05,   6.740e-02, 1.759e+04,   6.740e-02, 1.351e+04,   6.740e-02, 1.279e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.608e-02, 1.495e+05,   6.747e-02, 1.636e+04,   6.748e-02, 1.320e+04,   6.748e-02, 1.277e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.612e-02, 1.495e+05,   6.755e-02, 1.541e+04,   6.755e-02, 1.301e+04,   6.755e-02, 1.277e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.616e-02, 1.494e+05,   6.762e-02, 1.468e+04,   6.762e-02, 1.290e+04,   6.763e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.620e-02, 1.494e+05,   6.769e-02, 1.413e+04,   6.770e-02, 1.283e+04,   6.770e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.624e-02, 1.493e+05,   6.777e-02, 1.373e+04,   6.777e-02, 1.280e+04,   6.777e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.628e-02, 1.493e+05,   6.784e-02, 1.343e+04,   6.785e-02, 1.278e+04,   6.785e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.633e-02, 1.492e+05,   6.792e-02, 1.322e+04,   6.792e-02, 1.277e+04,   6.792e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.637e-02, 1.492e+05,   6.799e-02, 1.307e+04,   6.799e-02, 1.277e+04,   6.800e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.641e-02, 1.491e+05,   6.807e-02, 1.297e+04,   6.807e-02, 1.277e+04,   6.807e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.645e-02, 1.491e+05,   6.814e-02, 1.290e+04,   6.814e-02, 1.276e+04,   6.814e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.649e-02, 1.490e+05,   6.821e-02, 1.285e+04,   6.822e-02, 1.276e+04,   6.822e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.653e-02, 1.490e+05,   6.829e-02, 1.282e+04,   6.829e-02, 1.276e+04,   6.829e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.658e-02, 1.489e+05,   6.836e-02, 1.280e+04,   6.836e-02, 1.276e+04,   6.837e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.662e-02, 1.489e+05,   6.844e-02, 1.278e+04,   6.844e-02, 1.276e+04,   6.844e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.666e-02, 1.488e+05,   6.851e-02, 1.278e+04,   6.851e-02, 1.276e+04,   6.852e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.670e-02, 1.488e+05,   6.858e-02, 1.277e+04,   6.859e-02, 1.276e+04,   6.859e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.674e-02, 1.487e+05,   6.866e-02, 1.277e+04,   6.866e-02, 1.276e+04,   6.866e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.678e-02, 1.487e+05,   6.873e-02, 1.277e+04,   6.874e-02, 1.276e+04,   6.874e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.683e-02, 1.486e+05,   6.881e-02, 1.276e+04,   6.881e-02, 1.276e+04,   6.881e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.687e-02, 1.486e+05,   6.888e-02, 1.276e+04,   6.888e-02, 1.276e+04,   6.889e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.691e-02, 1.485e+05,   6.895e-02, 1.276e+04,   6.896e-02, 1.276e+04,   6.896e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.695e-02, 1.485e+05,   6.903e-02, 1.276e+04,   6.903e-02, 1.276e+04,   6.903e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.699e-02, 1.484e+05,   6.910e-02, 1.276e+04,   6.911e-02, 1.276e+04,   6.911e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.703e-02, 1.484e+05,   6.918e-02, 1.276e+04,   6.918e-02, 1.276e+04,   6.918e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.708e-02, 1.483e+05,   6.925e-02, 1.276e+04,   6.925e-02, 1.276e+04,   6.926e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.712e-02, 1.483e+05,   6.932e-02, 1.276e+04,   6.933e-02, 1.276e+04,   6.933e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.716e-02, 1.482e+05,   6.940e-02, 1.276e+04,   6.940e-02, 1.276e+04,   6.940e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.720e-02, 1.482e+05,   6.947e-02, 1.276e+04,   6.948e-02, 1.276e+04,   6.948e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.724e-02, 1.481e+05,   6.955e-02, 1.276e+04,   6.955e-02, 1.276e+04,   6.955e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.728e-02, 1.481e+05,   6.962e-02, 1.276e+04,   6.962e-02, 1.276e+04,   6.963e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.733e-02, 1.480e+05,   6.969e-02, 1.276e+04,   6.970e-02, 1.276e+04,   6.970e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.737e-02, 1.480e+05,   6.977e-02, 1.276e+04,   6.977e-02, 1.276e+04,   6.978e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.741e-02, 1.479e+05,   6.984e-02, 1.276e+04,   6.985e-02, 1.276e+04,   6.985e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.745e-02, 1.479e+05,   6.992e-02, 1.276e+04,   6.992e-02, 1.276e+04,   6.992e-02, 1.276e+04,  
 nan, nan,   nan, nan,   nan, nan,   5.749e-02, 1.478e+05,   6.999e-02, 1.276e+04,   6.999e-02, 1.276e+04,   7.000e-02, 1.276e+04,  


==> IsoEvaporationDodecaneRS.txt <==
Pl, Pr, Pbottom, Pexit, sm, PliqK3, PvapK3, sK1, sK3, sK7, sK2DTF, sKexp 
1.39, 1.37, nan, nan, nan, 138248, 138236, 0.0228681, 0.0227918, 0.0226561, 0.00667686, 0.0128165
1.39, 1.3, nan, nan, nan, 133647, 133541, 0.109083, 0.10719, 0.104464, 0.033246, 0.0267729
1.39, 1.2, nan, nan, nan, 126249, 125929, 0.232728, 0.224507, 0.213196, 0.0729421, 0.0331112
1.39, 1.1, nan, nan, nan, 119035, 118347, 0.356021, 0.337708, 0.313139, 0.114749, 0.040865
1.39, 1, nan, nan, nan, 112090, 110826, 0.477695, 0.446427, 0.404773, 0.158717, 0.0509571
1.39, 0.9, nan, nan, nan, 105000, 102991, 0.596123, 0.550136, 0.488263, 0.204857, 0.0573236
1.39, 0.8, nan, nan, nan, 105000, 99764.6, 0.709157, 0.647988, 0.563495, 0.253098, 0.153627
1.39, 0.7, 0.7, 0.7, 0.081, 105000, 95254.1, 0.813873, 0.738584, 0.630051, 0.303204, 0.239769
1.39, 0.6, 0.66, 0.62, 0.29, 105000, 89522.7, 0.906128, 0.819571, 0.687123, 0.354622, 0.315643
1.39, 0.5, 0.62, 0.54, 0.394, 105000, 82545.6, 0.979759, 0.886874, 0.733319, 0.406128, 0.380471
1.39, 0.4, 0.61, 0.41, 0.453, 105000, 74199.9, 1.02498, 0.933101, 0.766246, 0.455016, 0.432534
1.39, 0.3, 0.6, 0.37, 0.472, 105000, 64211.3, 1.0321, 0.945723, 0.781516, 0.494904, 0.468397
1.39, 0.2, 0.61, 0.46, 0.457, 105000, 53513.1, 1.0321, 0.945723, 0.781825, 0.509622, 0.480818
1.39, 0.1, 0.61, 0.44, 0.465, 105000, 53513.1, 1.0321, 0.945723, 0.781825, 0.509622, 0.480818
1.39, 0.001, 0.59, 0.37, 0.472, 105000, 53513.1, 1.0321, 0.945723, 0.781825, 0.509622, 0.480818


==> KinrelDodecane.txt <==
% Kinetic relations: K1; K2_c, k=5; K2_e, k=5; Kdft_c, k=28; Kdft_e, k=28; K3_c, k=0.005; K3_e, k=0.005; K8; K6_c; K6_e; sonic; 
% saturation state liquid 1.388926e+00, vapour 1.388926e+00 
% liquid state, vapour state for each kinetic relation in @(s)['pressure p',s,' [bar]'] 
 1.389808e+00, 1.388042e+00,   1.388926e+00, 1.388926e+00,   1.390326e+00, 1.390320e+00,   1.383381e+00, 1.383375e+00,   1.410988e+00, 1.410820e+00,   1.389808e+00, 1.388542e+00,   1.389529e+00, 1.387534e+00,   2.136742e+00, 2.136641e+00,   1.388926e+00, 1.388926e+00,   3.147238e+00, 1.907005e+00,   3.147238e+00, 1.686976e+00,  
 1.391429e+00, 1.386418e+00,   1.389808e+00, 1.389632e+00,   1.388926e+00, 1.388926e+00,   1.384925e+00, 1.384759e+00,   1.397346e+00, 1.397334e+00,   1.392125e+00, 1.387534e+00,   1.390014e+00, 1.386418e+00,   2.059315e+00, 2.059225e+00,   1.388088e+00, 1.386418e+00,   3.108237e+00, 1.896646e+00,   3.103381e+00, 1.661299e+00,  
 1.391700e+00, 1.386145e+00,   1.391573e+00, 1.391079e+00,   1.386981e+00, 1.386418e+00,   1.388926e+00, 1.388926e+00,   1.391573e+00, 1.391417e+00,   1.394679e+00, 1.386418e+00,   1.390734e+00, 1.384759e+00,   1.981932e+00, 1.981891e+00,   1.387997e+00, 1.386145e+00,   3.051022e+00, 1.881370e+00,   3.042117e+00, 1.625562e+00,  
 1.393338e+00, 1.384498e+00,   1.393338e+00, 1.393000e+00,   1.386258e+00, 1.386145e+00,   1.389808e+00, 1.389701e+00,   1.389808e+00, 1.389733e+00,   1.395300e+00, 1.386145e+00,   1.391573e+00, 1.382828e+00,   1.904591e+00, 1.904520e+00,   1.387067e+00, 1.383375e+00,   2.993630e+00, 1.865955e+00,   2.991300e+00, 1.596007e+00,  
 1.395103e+00, 1.382717e+00,   1.395083e+00, 1.394520e+00,   1.384514e+00, 1.383781e+00,   1.391573e+00, 1.391310e+00,   1.388926e+00, 1.388926e+00,   1.398450e+00, 1.384759e+00,   1.392534e+00, 1.380617e+00,   1.827294e+00, 1.827233e+00,   1.386278e+00, 1.381035e+00,   2.952342e+00, 1.854807e+00,   2.945002e+00, 1.569255e+00,  
 1.396868e+00, 1.380932e+00,   1.395923e+00, 1.394982e+00,   1.382749e+00, 1.382023e+00,   1.396106e+00, 1.395926e+00,   1.386278e+00, 1.386258e+00,   1.400398e+00, 1.383898e+00,   1.393338e+00, 1.378769e+00,   1.750040e+00, 1.750025e+00,   1.385672e+00, 1.379241e+00,   2.913395e+00, 1.844249e+00,   2.889541e+00, 1.537282e+00,  
 1.398534e+00, 1.379241e+00,   1.396868e+00, 1.395948e+00,   1.381772e+00, 1.380617e+00,   1.397717e+00, 1.397334e+00,   1.384514e+00, 1.384228e+00,   1.402163e+00, 1.383115e+00,   1.393730e+00, 1.377869e+00,   1.672830e+00, 1.672819e+00,   1.385207e+00, 1.377869e+00,   2.874460e+00, 1.833654e+00,   2.836060e+00, 1.506571e+00,  
 1.399797e+00, 1.377957e+00,   1.398641e+00, 1.397334e+00,   1.380769e+00, 1.379241e+00,   1.399245e+00, 1.398746e+00,   1.382749e+00, 1.382598e+00,   1.403928e+00, 1.382329e+00,   1.394922e+00, 1.375132e+00,   1.595662e+00, 1.595622e+00,   1.384514e+00, 1.375829e+00,   2.828759e+00, 1.821163e+00,   2.796621e+00, 1.483973e+00,  
 1.400398e+00, 1.377345e+00,   1.400612e+00, 1.398746e+00,   1.379631e+00, 1.377869e+00,   1.401705e+00, 1.401577e+00,   1.380984e+00, 1.380980e+00,   1.405693e+00, 1.381541e+00,   1.395516e+00, 1.373767e+00,   1.518538e+00, 1.518516e+00,   1.383811e+00, 1.373767e+00,   2.776123e+00, 1.806697e+00,   2.751052e+00, 1.457998e+00,  
 1.402163e+00, 1.375544e+00,   1.402634e+00, 1.400160e+00,   1.378700e+00, 1.376499e+00,   1.402932e+00, 1.402458e+00,   1.379219e+00, 1.378863e+00,   1.407756e+00, 1.380617e+00,   1.396702e+00, 1.371046e+00,   1.476313e+00, 1.476303e+00,   1.382880e+00, 1.371046e+00,   2.724594e+00, 1.792454e+00,   2.702377e+00, 1.430314e+00,  
 1.402932e+00, 1.374757e+00,   1.403928e+00, 1.400995e+00,   1.377455e+00, 1.374703e+00,   1.407458e+00, 1.406872e+00,   1.378326e+00, 1.377869e+00,   1.410810e+00, 1.379241e+00,   1.397294e+00, 1.369690e+00,   1.472781e+00, 1.472748e+00,   1.382414e+00, 1.369690e+00,   2.679944e+00, 1.780046e+00,   2.655346e+00, 1.403652e+00,  
 1.403928e+00, 1.373737e+00,   1.405693e+00, 1.402094e+00,   1.376012e+00, 1.372406e+00,   1.410988e+00, 1.408666e+00,   1.376800e+00, 1.376499e+00,   1.412753e+00, 1.378362e+00,   1.397884e+00, 1.368336e+00,   1.469249e+00, 1.469229e+00,   1.381948e+00, 1.368336e+00,   2.641073e+00, 1.769193e+00,   2.644182e+00, 1.397334e+00,  
 1.405693e+00, 1.371925e+00,   1.408246e+00, 1.403652e+00,   1.375217e+00, 1.371046e+00,   1.412753e+00, 1.412534e+00,   1.375276e+00, 1.375132e+00,   1.413841e+00, 1.377869e+00,   1.398633e+00, 1.366622e+00,   1.465717e+00, 1.465698e+00,   1.381016e+00, 1.365637e+00,   2.602213e+00, 1.758298e+00,   2.639206e+00, 1.394520e+00,  
 1.407458e+00, 1.370107e+00,   1.410988e+00, 1.404443e+00,   1.374384e+00, 1.369598e+00,   1.416283e+00, 1.415298e+00,   1.373871e+00, 1.373767e+00,   1.416283e+00, 1.376757e+00,   1.399651e+00, 1.364291e+00,   1.462186e+00, 1.462154e+00,   1.380550e+00, 1.364291e+00,   2.563365e+00, 1.747358e+00,   2.629307e+00, 1.388926e+00,  
 1.407952e+00, 1.369598e+00,   1.414518e+00, 1.406475e+00,   1.373688e+00, 1.368336e+00,   1.419814e+00, 1.417059e+00,   1.372161e+00, 1.371628e+00,   1.418049e+00, 1.375950e+00,   1.400398e+00, 1.362581e+00,   1.458654e+00, 1.458646e+00,   1.379618e+00, 1.361607e+00,   2.524527e+00, 1.736374e+00,   2.621930e+00, 1.384759e+00,  
 1.409223e+00, 1.368284e+00,   1.418049e+00, 1.408346e+00,   1.372291e+00, 1.365637e+00,   1.421985e+00, 1.421316e+00,   1.370396e+00, 1.370027e+00,   1.419833e+00, 1.375132e+00,   1.400941e+00, 1.361338e+00,   1.455123e+00, 1.455096e+00,   1.379219e+00, 1.360463e+00,   2.482487e+00, 1.724428e+00,   2.612158e+00, 1.379241e+00,  
 1.410988e+00, 1.366455e+00,   1.421579e+00, 1.410049e+00,   1.371651e+00, 1.364291e+00,   1.425110e+00, 1.423777e+00,   1.369970e+00, 1.369598e+00,   1.422794e+00, 1.373767e+00,   1.401992e+00, 1.358933e+00,   1.451592e+00, 1.451564e+00,   1.378685e+00, 1.358933e+00,   2.436979e+00, 1.711428e+00,   2.604876e+00, 1.375132e+00,  
 1.412753e+00, 1.364620e+00,   1.425110e+00, 1.411601e+00,   1.370415e+00, 1.361607e+00,   1.428640e+00, 1.425494e+00,   1.368560e+00, 1.368336e+00,   1.425110e+00, 1.372695e+00,   1.402575e+00, 1.357601e+00,   1.448060e+00, 1.448053e+00,   1.377753e+00, 1.356270e+00,   2.392381e+00, 1.698619e+00,   2.597632e+00, 1.371046e+00,  
 1.414358e+00, 1.362947e+00,   1.427153e+00, 1.412429e+00,   1.370301e+00, 1.361338e+00,   1.431433e+00, 1.430314e+00,   1.366867e+00, 1.366186e+00,   1.426875e+00, 1.371874e+00,   1.403157e+00, 1.356270e+00,   1.444529e+00, 1.444498e+00,   1.377286e+00, 1.354943e+00,   2.348669e+00, 1.685997e+00,   2.590427e+00, 1.366985e+00,  
 1.415640e+00, 1.361607e+00,   1.430406e+00, 1.413451e+00,   1.369307e+00, 1.358933e+00,   1.433936e+00, 1.432306e+00,   1.365102e+00, 1.364574e+00,   1.428650e+00, 1.371046e+00,   1.403928e+00, 1.354508e+00,   1.441456e+00, 1.441435e+00,   1.376664e+00, 1.353177e+00,   2.305820e+00, 1.673558e+00,   2.580881e+00, 1.361607e+00,  
 1.416283e+00, 1.360934e+00,   1.433936e+00, 1.414530e+00,   1.368632e+00, 1.357220e+00,   1.437467e+00, 1.433986e+00,   1.364418e+00, 1.363953e+00,   1.431544e+00, 1.369690e+00,   1.404510e+00, 1.353177e+00,   1.439233e+00, 1.439230e+00,   1.375886e+00, 1.350975e+00,   2.263812e+00, 1.661299e+00,   2.573767e+00, 1.357601e+00,  
 1.418049e+00, 1.359081e+00,   1.437467e+00, 1.415546e+00,   1.367802e+00, 1.354943e+00,   1.440853e+00, 1.439426e+00,   1.363311e+00, 1.362947e+00,   1.432171e+00, 1.369395e+00,   1.405474e+00, 1.350975e+00,   1.435702e+00, 1.435672e+00,   1.375420e+00, 1.349658e+00,   2.222621e+00, 1.649216e+00,   2.565909e+00, 1.353177e+00,  
 1.419456e+00, 1.357601e+00,   1.440998e+00, 1.416486e+00,   1.367192e+00, 1.353177e+00,   1.441456e+00, 1.440087e+00,   1.361856e+00, 1.361338e+00,   1.434416e+00, 1.368336e+00,   1.406051e+00, 1.349658e+00,   1.432171e+00, 1.432151e+00,   1.374486e+00, 1.347031e+00,   2.182228e+00, 1.637305e+00,   2.559653e+00, 1.349658e+00,  
 1.420717e+00, 1.356270e+00,   1.442764e+00, 1.416926e+00,   1.366867e+00, 1.352195e+00,   1.444529e+00, 1.441734e+00,   1.361101e+00, 1.360269e+00,   1.437267e+00, 1.366985e+00,   1.407202e+00, 1.347031e+00,   1.428640e+00, 1.428622e+00,   1.373925e+00, 1.345458e+00,   2.142611e+00, 1.625562e+00,   2.551570e+00, 1.345113e+00,  
 1.421973e+00, 1.354943e+00,   1.446295e+00, 1.417745e+00,   1.366091e+00, 1.349658e+00,   1.448060e+00, 1.443643e+00,   1.359577e+00, 1.358933e+00,   1.439233e+00, 1.366048e+00,   1.407776e+00, 1.345721e+00,   1.425110e+00, 1.425080e+00,   1.373552e+00, 1.344414e+00,   2.103751e+00, 1.613984e+00,   2.543375e+00, 1.340507e+00,  
 1.423344e+00, 1.353489e+00,   1.449826e+00, 1.418484e+00,   1.365347e+00, 1.347031e+00,   1.450462e+00, 1.448653e+00,   1.358045e+00, 1.357484e+00,   1.440998e+00, 1.365204e+00,   1.408348e+00, 1.344414e+00,   1.421579e+00, 1.421576e+00,   1.372619e+00, 1.341807e+00,   2.065629e+00, 1.602567e+00,   2.536460e+00, 1.336623e+00,  
 1.424469e+00, 1.352295e+00,   1.453357e+00, 1.419146e+00,   1.365002e+00, 1.345721e+00,   1.453357e+00, 1.450391e+00,   1.356280e+00, 1.355427e+00,   1.442764e+00, 1.364357e+00,   1.409223e+00, 1.342419e+00,   1.418049e+00, 1.418021e+00,   1.372152e+00, 1.340507e+00,   2.028225e+00, 1.591309e+00,   2.527299e+00, 1.331478e+00,  
 1.425708e+00, 1.350975e+00,   1.456889e+00, 1.419732e+00,   1.364676e+00, 1.344414e+00,   1.456889e+00, 1.452102e+00,   1.354516e+00, 1.353730e+00,   1.444529e+00, 1.363507e+00,   1.410061e+00, 1.340507e+00,   1.414518e+00, 1.414497e+00,   1.371218e+00, 1.337915e+00,   1.991523e+00, 1.580206e+00,   2.522742e+00, 1.328921e+00,  
 1.426943e+00, 1.349658e+00,   1.460420e+00, 1.420247e+00,   1.364366e+00, 1.343109e+00,   1.460302e+00, 1.457998e+00,   1.354190e+00, 1.353177e+00,   1.446295e+00, 1.362654e+00,   1.410988e+00, 1.338393e+00,   1.410988e+00, 1.410972e+00,   1.370751e+00, 1.336623e+00,   1.955504e+00, 1.569255e+00,   2.513675e+00, 1.323835e+00,  
 1.428640e+00, 1.347842e+00,   1.463952e+00, 1.420693e+00,   1.363797e+00, 1.340507e+00,   1.462186e+00, 1.459098e+00,   1.352751e+00, 1.351935e+00,   1.448454e+00, 1.361607e+00,   1.411536e+00, 1.337143e+00,   1.407458e+00, 1.407429e+00,   1.370283e+00, 1.335333e+00,   1.920152e+00, 1.558452e+00,   2.506917e+00, 1.320046e+00,  
 1.430406e+00, 1.345947e+00,   1.467483e+00, 1.421073e+00,   1.363338e+00, 1.338190e+00,   1.465717e+00, 1.460723e+00,   1.350987e+00, 1.349977e+00,   1.449826e+00, 1.360939e+00,   1.412330e+00, 1.335333e+00,   1.403928e+00, 1.403924e+00,   1.369349e+00, 1.332761e+00,   1.885451e+00, 1.547796e+00,   2.497962e+00, 1.315027e+00,  
 1.431181e+00, 1.345113e+00,   1.470161e+00, 1.421316e+00,   1.363145e+00, 1.337143e+00,   1.469249e+00, 1.465855e+00,   1.349229e+00, 1.348343e+00,   1.451592e+00, 1.360076e+00,   1.412894e+00, 1.334046e+00,   1.402163e+00, 1.402161e+00,   1.368632e+00, 1.330792e+00,   1.851384e+00, 1.537282e+00,   2.491287e+00, 1.311288e+00,  
 1.432171e+00, 1.344045e+00,   1.472781e+00, 1.421511e+00,   1.362835e+00, 1.335333e+00,   1.471015e+00, 1.467837e+00,   1.348132e+00, 1.347031e+00,   1.453922e+00, 1.358933e+00,   1.414020e+00, 1.331478e+00,   1.398633e+00, 1.398632e+00,   1.368074e+00, 1.329266e+00,   1.817937e+00, 1.526909e+00,   2.484647e+00, 1.307570e+00,  
 1.433936e+00, 1.342138e+00,   1.476313e+00, 1.421724e+00,   1.362437e+00, 1.332761e+00,   1.474547e+00, 1.469471e+00,   1.347078e+00, 1.345721e+00,   1.456626e+00, 1.357601e+00,   1.414582e+00, 1.330199e+00,   1.395103e+00, 1.395103e+00,   1.367481e+00, 1.327646e+00,   1.785094e+00, 1.516673e+00,   2.478040e+00, 1.303872e+00,  
 1.435441e+00, 1.340507e+00,   1.497888e+00, 1.421316e+00,   1.362089e+00, 1.330199e+00,   1.479992e+00, 1.476147e+00,   1.345694e+00, 1.344609e+00,   1.458654e+00, 1.356595e+00,   1.415142e+00, 1.328921e+00,   1.391573e+00, 1.391573e+00,   1.366867e+00, 1.325975e+00,   1.750040e+00, 1.505691e+00,   2.469284e+00, 1.298975e+00,  
 1.436634e+00, 1.339210e+00,   1.557094e+00, 1.414303e+00,   1.361933e+00, 1.328921e+00,   1.502518e+00, 1.486763e+00,   1.344326e+00, 1.343109e+00,   1.460420e+00, 1.355717e+00,   1.416260e+00, 1.326373e+00,   1.388926e+00, 1.388926e+00,   1.366079e+00, 1.323835e+00,   1.711430e+00, 1.493526e+00,   2.462757e+00, 1.295325e+00,  
 1.437823e+00, 1.337915e+00,   1.595662e+00, 1.404091e+00,   1.361656e+00, 1.326373e+00,   1.514286e+00, 1.506571e+00,   1.343182e+00, 1.341807e+00,   1.462186e+00, 1.354835e+00,   1.416817e+00, 1.325103e+00,   1.386278e+00, 1.386278e+00,   1.365209e+00, 1.321481e+00,   1.672830e+00, 1.481293e+00,   2.455421e+00, 1.291225e+00,  
 1.439006e+00, 1.336623e+00,   1.603094e+00, 1.401577e+00,   1.361535e+00, 1.325103e+00,   1.529182e+00, 1.516673e+00,   1.341986e+00, 1.340507e+00,   1.464614e+00, 1.353618e+00,   1.417929e+00, 1.322570e+00,   1.382749e+00, 1.382748e+00,   1.365102e+00, 1.321193e+00,   1.634240e+00, 1.468992e+00,   2.447660e+00, 1.286888e+00,  
 1.440184e+00, 1.335333e+00,   1.611183e+00, 1.398746e+00,   1.361327e+00, 1.322570e+00,   1.551302e+00, 1.537282e+00,   1.340401e+00, 1.339022e+00,   1.465717e+00, 1.353062e+00,   1.418406e+00, 1.321481e+00,   1.379219e+00, 1.379219e+00,   1.364418e+00, 1.319348e+00,   1.599951e+00, 1.457998e+00,   2.442261e+00, 1.283874e+00,  
 1.441358e+00, 1.334046e+00,   1.618981e+00, 1.395926e+00,   1.361239e+00, 1.321307e+00,   1.559560e+00, 1.547796e+00,   1.338637e+00, 1.337177e+00,   1.467483e+00, 1.352171e+00,   1.419036e+00, 1.320046e+00,   1.375690e+00, 1.375689e+00,   1.363743e+00, 1.317532e+00,   1.570958e+00, 1.448653e+00,   2.434860e+00, 1.279743e+00,  
 1.442526e+00, 1.332761e+00,   1.622777e+00, 1.394520e+00,   1.361093e+00, 1.318788e+00,   1.589431e+00, 1.569255e+00,   1.338250e+00, 1.336623e+00,   1.469841e+00, 1.350975e+00,   1.419814e+00, 1.318273e+00,   1.372161e+00, 1.372160e+00,   1.363276e+00, 1.316278e+00,   1.542466e+00, 1.439426e+00,   2.428510e+00, 1.276200e+00,  
 1.443689e+00, 1.331478e+00,   1.630173e+00, 1.391717e+00,   1.360985e+00, 1.316278e+00,   1.595662e+00, 1.580462e+00,   1.336873e+00, 1.335303e+00,   1.472425e+00, 1.349658e+00,   1.420689e+00, 1.316278e+00,   1.368632e+00, 1.368631e+00,   1.362345e+00, 1.313786e+00,   1.514463e+00, 1.430314e+00,   2.408077e+00, 1.264790e+00,  
 1.444848e+00, 1.330199e+00,   1.634240e+00, 1.390138e+00,   1.360914e+00, 1.313786e+00,   1.628244e+00, 1.602567e+00,   1.335109e+00, 1.333364e+00,   1.474547e+00, 1.348570e+00,   1.421579e+00, 1.314249e+00,   1.365102e+00, 1.365102e+00,   1.361875e+00, 1.312532e+00,   1.479992e+00, 1.419036e+00,   2.369283e+00, 1.243206e+00,  
 1.446001e+00, 1.328921e+00,   1.640301e+00, 1.387534e+00,   1.360891e+00, 1.312532e+00,   1.634240e+00, 1.614136e+00,   1.333345e+00, 1.331530e+00,   1.476313e+00, 1.347661e+00,   1.421785e+00, 1.313778e+00,   1.363338e+00, 1.363337e+00,   1.361408e+00, 1.311288e+00,   1.474547e+00, 1.417248e+00,   2.330499e+00, 1.221684e+00,  
 1.447150e+00, 1.327646e+00,   1.643477e+00, 1.386145e+00,   1.360872e+00, 1.310046e+00,   1.667667e+00, 1.637305e+00,   1.332163e+00, 1.330199e+00,   1.479992e+00, 1.345758e+00,   1.422878e+00, 1.311288e+00,   1.359809e+00, 1.359808e+00,   1.360473e+00, 1.308807e+00,   1.471015e+00, 1.416088e+00,   2.294485e+00, 1.201739e+00,  
 1.448294e+00, 1.326373e+00,   1.649696e+00, 1.383375e+00,   1.360886e+00, 1.307570e+00,   1.675575e+00, 1.649216e+00,   1.331296e+00, 1.329266e+00,   1.481231e+00, 1.345113e+00,   1.423422e+00, 1.310046e+00,   1.356280e+00, 1.356280e+00,   1.359809e+00, 1.307048e+00,   1.467483e+00, 1.414928e+00,   2.260244e+00, 1.182812e+00,  
 1.449826e+00, 1.324664e+00,   1.655744e+00, 1.380617e+00,   1.360907e+00, 1.306179e+00,   1.707819e+00, 1.673558e+00,   1.329816e+00, 1.327743e+00,   1.485059e+00, 1.343109e+00,   1.424508e+00, 1.307570e+00,   1.352751e+00, 1.352751e+00,   1.359480e+00, 1.306179e+00,   1.463952e+00, 1.413767e+00,   2.226994e+00, 1.164468e+00,  
 1.451592e+00, 1.322687e+00,   1.661444e+00, 1.377957e+00,   1.360964e+00, 1.303872e+00,   1.719621e+00, 1.685997e+00,   1.328587e+00, 1.326373e+00,   1.489983e+00, 1.340507e+00,   1.425110e+00, 1.306197e+00,   1.349223e+00, 1.349222e+00,   1.358605e+00, 1.303872e+00,   1.460420e+00, 1.412607e+00,   2.194693e+00, 1.146681e+00,  
 1.452666e+00, 1.321481e+00,   1.664515e+00, 1.376499e+00,   1.361053e+00, 1.301419e+00,   1.749055e+00, 1.711428e+00,   1.327431e+00, 1.325103e+00,   1.494834e+00, 1.337915e+00,   1.425589e+00, 1.305102e+00,   1.345694e+00, 1.345694e+00,   1.358045e+00, 1.302398e+00,   1.458654e+00, 1.412025e+00,   2.163301e+00, 1.129427e+00,  
 1.453357e+00, 1.320703e+00,   1.670170e+00, 1.373767e+00,   1.361170e+00, 1.298975e+00,   1.765727e+00, 1.724428e+00,   1.326173e+00, 1.323835e+00,   1.497233e+00, 1.336623e+00,   1.426666e+00, 1.302644e+00,   1.342165e+00, 1.342165e+00,   1.357205e+00, 1.300196e+00,   1.455123e+00, 1.410861e+00,   2.132782e+00, 1.112681e+00,  
 1.455056e+00, 1.318788e+00,   1.672937e+00, 1.372406e+00,   1.361238e+00, 1.297756e+00,   1.788662e+00, 1.745451e+00,   1.325041e+00, 1.322570e+00,   1.501978e+00, 1.334046e+00,   1.427203e+00, 1.301419e+00,   1.338637e+00, 1.338636e+00,   1.356617e+00, 1.298659e+00,   1.451592e+00, 1.409696e+00,   2.098023e+00, 1.093631e+00,  
 1.456166e+00, 1.317532e+00,   1.678104e+00, 1.369690e+00,   1.361394e+00, 1.295325e+00,   1.813473e+00, 1.764621e+00,   1.324063e+00, 1.321481e+00,   1.506654e+00, 1.331478e+00,   1.428274e+00, 1.298975e+00,   1.335109e+00, 1.335108e+00,   1.356271e+00, 1.297756e+00,   1.448060e+00, 1.408531e+00,   2.064768e+00, 1.075466e+00,  
 1.457271e+00, 1.316278e+00,   1.680643e+00, 1.368336e+00,   1.361573e+00, 1.292919e+00,   1.827667e+00, 1.778431e+00,   1.322760e+00, 1.320131e+00,   1.510642e+00, 1.329266e+00,   1.428640e+00, 1.298137e+00,   1.331580e+00, 1.331580e+00,   1.355337e+00, 1.295325e+00,   1.444529e+00, 1.407366e+00,   2.036911e+00, 1.060264e+00,  
 1.458654e+00, 1.314706e+00,   1.685634e+00, 1.365637e+00,   1.361674e+00, 1.291696e+00,   1.862306e+00, 1.806697e+00,   1.321566e+00, 1.318788e+00,   1.513540e+00, 1.327646e+00,   1.429340e+00, 1.296539e+00,   1.328052e+00, 1.328052e+00,   1.354516e+00, 1.293193e+00,   1.441456e+00, 1.406352e+00,   2.009788e+00, 1.045484e+00,  
 1.459468e+00, 1.313778e+00,   1.690512e+00, 1.362947e+00,   1.361780e+00, 1.290491e+00,   1.880207e+00, 1.821163e+00,   1.320424e+00, 1.317532e+00,   1.518048e+00, 1.325103e+00,   1.430402e+00, 1.294113e+00,   1.325915e+00, 1.325915e+00,   1.353937e+00, 1.291696e+00,   1.439233e+00, 1.405618e+00,   1.981932e+00, 1.030321e+00,  
 1.460560e+00, 1.312532e+00,   1.693387e+00, 1.361338e+00,   1.362008e+00, 1.288087e+00,   1.904591e+00, 1.842584e+00,   1.319213e+00, 1.316278e+00,   1.520277e+00, 1.323835e+00,   1.430931e+00, 1.292903e+00,   1.322760e+00, 1.322760e+00,   1.353471e+00, 1.290491e+00,   1.435702e+00, 1.404452e+00,   1.949193e+00, 1.012543e+00,  
 1.462186e+00, 1.310669e+00,   1.697625e+00, 1.358933e+00,   1.362258e+00, 1.285692e+00,   1.933657e+00, 1.865955e+00,   1.317468e+00, 1.314343e+00,   1.524383e+00, 1.321481e+00,   1.431665e+00, 1.291225e+00,   1.319232e+00, 1.319232e+00,   1.352751e+00, 1.288636e+00,   1.433279e+00, 1.403652e+00,   1.924315e+00, 9.990504e-01,  
 1.463807e+00, 1.308807e+00,   1.702236e+00, 1.356270e+00,   1.362462e+00, 1.283874e+00,   1.951615e+00, 1.881370e+00,   1.316977e+00, 1.313778e+00,   1.526867e+00, 1.320046e+00,   1.432171e+00, 1.290068e+00,   1.315704e+00, 1.315704e+00,   1.352071e+00, 1.286888e+00,   1.430406e+00, 1.402701e+00,   1.900059e+00, 9.859109e-01,  
 1.464880e+00, 1.307570e+00,   1.706747e+00, 1.353618e+00,   1.362671e+00, 1.282116e+00,   1.981932e+00, 1.907204e+00,   1.315704e+00, 1.312435e+00,   1.531181e+00, 1.317532e+00,   1.433037e+00, 1.288087e+00,   1.312177e+00, 1.312176e+00,   1.351139e+00, 1.284498e+00,   1.427008e+00, 1.401577e+00,   1.868642e+00, 9.689180e-01,  
 1.465948e+00, 1.306335e+00,   1.708966e+00, 1.352295e+00,   1.362971e+00, 1.279743e+00,   2.009163e+00, 1.929143e+00,   1.313941e+00, 1.310476e+00,   1.535433e+00, 1.315027e+00,   1.433936e+00, 1.286028e+00,   1.308649e+00, 1.308649e+00,   1.350895e+00, 1.283874e+00,   1.425110e+00, 1.400948e+00,   1.845745e+00, 9.565514e-01,  
 1.467012e+00, 1.305102e+00,   1.711430e+00, 1.350812e+00,   1.363289e+00, 1.277379e+00,   2.028328e+00, 1.945599e+00,   1.312420e+00, 1.308807e+00,   1.537536e+00, 1.313778e+00,   1.434605e+00, 1.284498e+00,   1.305121e+00, 1.305121e+00,   1.350206e+00, 1.282116e+00,   1.422730e+00, 1.400160e+00,   1.823399e+00, 9.444955e-01,  
 1.468072e+00, 1.303872e+00,   1.715341e+00, 1.348343e+00,   1.363397e+00, 1.276606e+00,   2.059315e+00, 1.971883e+00,   1.311329e+00, 1.307570e+00,   1.541696e+00, 1.311288e+00,   1.435125e+00, 1.283306e+00,   1.301594e+00, 1.301594e+00,   1.349274e+00, 1.279743e+00,   1.419814e+00, 1.399193e+00,   1.794424e+00, 9.288843e-01,  
 1.469249e+00, 1.302501e+00,   1.719429e+00, 1.345721e+00,   1.363625e+00, 1.275024e+00,   2.089480e+00, 1.996650e+00,   1.310188e+00, 1.306335e+00,   1.545797e+00, 1.308807e+00,   1.435702e+00, 1.281985e+00,   1.248942e+00, 1.248935e+00,   1.348808e+00, 1.278560e+00,   1.418049e+00, 1.398608e+00,   1.773284e+00, 9.175093e-01,  
 1.471015e+00, 1.300439e+00,   1.721442e+00, 1.344414e+00,   1.364418e+00, 1.269927e+00,   2.110463e+00, 2.014252e+00,   1.309081e+00, 1.305102e+00,   1.549840e+00, 1.306335e+00,   1.436680e+00, 1.279743e+00,   1.172011e+00, 1.171999e+00,   1.348037e+00, 1.276606e+00,   1.414518e+00, 1.397437e+00,   1.750040e+00, 9.050082e-01,  
 1.472264e+00, 1.298975e+00,   1.725409e+00, 1.341807e+00,   1.365102e+00, 1.265951e+00,   2.136742e+00, 2.036884e+00,   1.307986e+00, 1.303872e+00,   1.551839e+00, 1.305102e+00,   1.437467e+00, 1.277937e+00,   1.095124e+00, 1.095114e+00,   1.347458e+00, 1.275144e+00,   1.412753e+00, 1.396851e+00,   1.725829e+00, 8.920178e-01,  
 1.472781e+00, 1.298368e+00,   1.729299e+00, 1.339210e+00,   1.366867e+00, 1.256573e+00,   2.174635e+00, 2.068916e+00,   1.306842e+00, 1.302644e+00,   1.555795e+00, 1.302644e+00,   1.438047e+00, 1.276606e+00,   1.018279e+00, 1.018271e+00,   1.346945e+00, 1.273849e+00,   1.409966e+00, 1.395926e+00,   1.706254e+00, 8.815201e-01,  
 1.474334e+00, 1.296539e+00,   1.732351e+00, 1.337143e+00,   1.368610e+00, 1.248334e+00,   2.197858e+00, 2.087784e+00,   1.305121e+00, 1.300710e+00,   1.557752e+00, 1.301419e+00,   1.438737e+00, 1.275024e+00,   9.414781e-01, 9.414719e-01,   1.345181e+00, 1.269420e+00,   1.407458e+00, 1.395093e+00,   1.680828e+00, 8.679005e-01,  
 1.475362e+00, 1.295325e+00,   1.734993e+00, 1.335333e+00,   1.370195e+00, 1.241459e+00,   2.220022e+00, 2.106988e+00,   1.303563e+00, 1.298975e+00,   1.561623e+00, 1.298975e+00,   1.439248e+00, 1.273849e+00,   8.647196e-01, 8.647185e-01,   1.342329e+00, 1.262313e+00,   1.405735e+00, 1.394520e+00,   1.662247e+00, 8.579580e-01,  
 1.476386e+00, 1.294113e+00,   1.738697e+00, 1.332761e+00,   1.371866e+00, 1.234659e+00,   2.252964e+00, 2.135006e+00,   1.303275e+00, 1.298659e+00,   1.563538e+00, 1.297756e+00,   1.441176e+00, 1.269420e+00,   7.880042e-01, 7.880005e-01,   1.340401e+00, 1.257561e+00,   1.403928e+00, 1.393920e+00,   1.638098e+00, 8.450495e-01,  
 1.478420e+00, 1.291696e+00,   1.742331e+00, 1.330199e+00,   1.373611e+00, 1.227933e+00,   2.290086e+00, 2.166709e+00,   1.301594e+00, 1.296770e+00,   1.567326e+00, 1.295325e+00,   1.442764e+00, 1.265758e+00,   7.113317e-01, 7.113311e-01,   1.338637e+00, 1.253230e+00,   1.402163e+00, 1.393333e+00,   1.620437e+00, 8.356196e-01,  
 1.479431e+00, 1.290491e+00,   1.744122e+00, 1.328921e+00,   1.375420e+00, 1.221278e+00,   nan, nan,   1.300844e+00, 1.295325e+00,   1.571061e+00, 1.292903e+00,   1.444529e+00, 1.261694e+00,   6.347021e-01, 6.347016e-01,   1.336633e+00, 1.248334e+00,   1.400398e+00, 1.392746e+00,   1.597472e+00, 8.233681e-01,  
 1.480438e+00, 1.289288e+00,   1.747653e+00, 1.326373e+00,   1.377284e+00, 1.214696e+00,   nan, nan,   1.299776e+00, 1.292903e+00,   1.573627e+00, 1.291225e+00,   1.447306e+00, 1.255285e+00,   5.581154e-01, 5.581137e-01,   1.333790e+00, 1.241459e+00,   1.397307e+00, 1.391717e+00,   1.580666e+00, 8.144120e-01,  
 1.482437e+00, 1.286888e+00,   1.750040e+00, 1.324628e+00,   1.379196e+00, 1.208183e+00,   nan, nan,   1.299075e+00, 1.291225e+00,   1.576565e+00, 1.289288e+00,   1.449826e+00, 1.249446e+00,   4.815717e-01, 4.815705e-01,   1.331580e+00, 1.236165e+00,   1.395103e+00, 1.390984e+00,   1.558799e+00, 8.027687e-01,  
 1.484420e+00, 1.284498e+00,   1.752757e+00, 1.322570e+00,   1.380984e+00, 1.202277e+00,   nan, nan,   1.298195e+00, 1.289288e+00,   1.580170e+00, 1.286888e+00,   1.451592e+00, 1.245345e+00,   4.050707e-01, 4.050701e-01,   1.329816e+00, 1.231965e+00,   1.393111e+00, 1.390320e+00,   1.542788e+00, 7.942519e-01,  
 1.485405e+00, 1.283306e+00,   1.754409e+00, 1.321307e+00,   1.382749e+00, 1.196593e+00,   nan, nan,   1.295097e+00, 1.286888e+00,   1.583723e+00, 1.284498e+00,   1.453357e+00, 1.241245e+00,   nan, nan,   1.328052e+00, 1.227778e+00,   1.389808e+00, 1.389220e+00,   1.521943e+00, 7.831727e-01,  
 1.487362e+00, 1.280929e+00,   1.757667e+00, 1.318788e+00,   1.384514e+00, 1.191032e+00,   nan, nan,   1.291955e+00, 1.284498e+00,   1.585481e+00, 1.283306e+00,   1.456182e+00, 1.234659e+00,   nan, nan,   1.325915e+00, 1.222753e+00,   nan, nan,   1.506673e+00, 7.750636e-01,  
 1.489303e+00, 1.278560e+00,   1.760867e+00, 1.316278e+00,   1.386278e+00, 1.185578e+00,   nan, nan,   1.290523e+00, 1.283306e+00,   1.588960e+00, 1.280929e+00,   1.458654e+00, 1.228870e+00,   nan, nan,   1.324524e+00, 1.219498e+00,   nan, nan,   1.486781e+00, 7.645086e-01,  
 1.490897e+00, 1.276606e+00,   1.764002e+00, 1.313786e+00,   1.388043e+00, 1.180218e+00,   nan, nan,   1.287720e+00, 1.280929e+00,   1.592390e+00, 1.278560e+00,   1.460420e+00, 1.224722e+00,   nan, nan,   1.322464e+00, 1.214696e+00,   nan, nan,   1.476313e+00, 7.589557e-01,  
 1.492183e+00, 1.275024e+00,   1.765562e+00, 1.312532e+00,   1.389239e+00, 1.176634e+00,   nan, nan,   1.286723e+00, 1.279743e+00,   1.595192e+00, 1.276606e+00,   1.462186e+00, 1.220570e+00,   nan, nan,   1.319644e+00, 1.208183e+00,   nan, nan,   1.471015e+00, 7.561467e-01,  
 1.496703e+00, 1.269420e+00,   1.768623e+00, 1.310046e+00,   1.391306e+00, 1.170519e+00,   nan, nan,   1.285178e+00, 1.277379e+00,   1.595772e+00, 1.276200e+00,   1.464675e+00, 1.214696e+00,   nan, nan,   1.317468e+00, 1.203201e+00,   nan, nan,   1.465717e+00, 7.533388e-01,  
 1.507866e+00, 1.255285e+00,   1.771631e+00, 1.307570e+00,   1.393338e+00, 1.164597e+00,   nan, nan,   1.284499e+00, 1.276200e+00,   1.599105e+00, 1.273849e+00,   1.467420e+00, 1.208183e+00,   nan, nan,   1.315704e+00, 1.199185e+00,   nan, nan,   1.460420e+00, 7.505321e-01,  
 1.518453e+00, 1.241459e+00,   1.773301e+00, 1.306179e+00,   1.395103e+00, 1.159514e+00,   nan, nan,   1.283270e+00, 1.273849e+00,   1.614963e+00, 1.262313e+00,   1.469249e+00, 1.203820e+00,   nan, nan,   1.313941e+00, 1.195182e+00,   nan, nan,   1.455123e+00, 7.477267e-01,  
 1.523538e+00, 1.234659e+00,   1.776044e+00, 1.303872e+00,   1.396868e+00, 1.154481e+00,   nan, nan,   1.278394e+00, 1.262313e+00,   1.633103e+00, 1.248334e+00,   1.471015e+00, 1.199600e+00,   nan, nan,   1.311218e+00, 1.189055e+00,   nan, nan,   1.449826e+00, 7.449226e-01,  
 1.533308e+00, 1.221278e+00,   1.778922e+00, 1.301419e+00,   1.398633e+00, 1.149491e+00,   nan, nan,   1.266913e+00, 1.248334e+00,   1.641604e+00, 1.241459e+00,   1.472784e+00, 1.195364e+00,   nan, nan,   1.308649e+00, 1.183321e+00,   nan, nan,   1.444529e+00, 7.421200e-01,  
 1.542566e+00, 1.208183e+00,   1.781751e+00, 1.298975e+00,   1.400398e+00, 1.144540e+00,   nan, nan,   1.249015e+00, 1.234659e+00,   1.657554e+00, 1.227933e+00,   1.475402e+00, 1.189055e+00,   nan, nan,   1.306885e+00, 1.179413e+00,   nan, nan,   1.440998e+00, 7.402493e-01,  
 1.551336e+00, 1.195364e+00,   1.783147e+00, 1.297756e+00,   1.402163e+00, 1.139622e+00,   nan, nan,   1.246072e+00, 1.227933e+00,   1.672199e+00, 1.214696e+00,   1.477978e+00, 1.182812e+00,   nan, nan,   1.305121e+00, 1.175518e+00,   nan, nan,   1.435702e+00, 7.374477e-01,  
 1.557094e+00, 1.186693e+00,   1.785903e+00, 1.295325e+00,   1.403788e+00, 1.135121e+00,   nan, nan,   1.240945e+00, 1.214696e+00,   1.679064e+00, 1.208183e+00,   1.480511e+00, 1.176634e+00,   nan, nan,   1.302845e+00, 1.170519e+00,   nan, nan,   1.430406e+00, 7.346477e-01,  
 1.563622e+00, 1.176634e+00,   1.788612e+00, 1.292903e+00,   1.405693e+00, 1.129871e+00,   nan, nan,   1.226805e+00, 1.201739e+00,   1.691945e+00, 1.195364e+00,   1.485452e+00, 1.164468e+00,   nan, nan,   1.300067e+00, 1.164468e+00,   nan, nan,   1.425591e+00, 7.321024e-01,  
 1.571263e+00, 1.164468e+00,   1.789926e+00, 1.291696e+00,   1.407458e+00, 1.125027e+00,   nan, nan,   1.215037e+00, 1.189055e+00,   1.703769e+00, 1.182812e+00,   1.490227e+00, 1.152550e+00,   nan, nan,   1.294530e+00, 1.152550e+00,   nan, nan,   1.421091e+00, 7.297228e-01,  
 1.578489e+00, 1.152550e+00,   1.791228e+00, 1.290491e+00,   1.409223e+00, 1.120201e+00,   nan, nan,   1.210089e+00, 1.182812e+00,   1.711430e+00, 1.174200e+00,   1.494837e+00, 1.140872e+00,   nan, nan,   1.289021e+00, 1.140872e+00,   nan, nan,   1.416283e+00, 7.271798e-01,  
 1.585318e+00, 1.140872e+00,   1.793800e+00, 1.288087e+00,   1.410988e+00, 1.115390e+00,   nan, nan,   1.204076e+00, 1.170519e+00,   1.719698e+00, 1.164468e+00,   1.499284e+00, 1.129427e+00,   nan, nan,   1.286277e+00, 1.135121e+00,   nan, nan,   1.410988e+00, 7.243789e-01,  
 1.591767e+00, 1.129427e+00,   1.796329e+00, 1.285692e+00,   1.412753e+00, 1.110589e+00,   nan, nan,   1.195277e+00, 1.158478e+00,   1.729220e+00, 1.152550e+00,   1.503569e+00, 1.118208e+00,   nan, nan,   1.280810e+00, 1.123789e+00,   nan, nan,   1.405693e+00, 7.215800e-01,  
 1.595662e+00, 1.122286e+00,   1.798227e+00, 1.283874e+00,   1.414518e+00, 1.105797e+00,   nan, nan,   1.186655e+00, 1.146681e+00,   1.737941e+00, 1.140872e+00,   1.507696e+00, 1.107209e+00,   nan, nan,   1.275374e+00, 1.112681e+00,   nan, nan,   1.402163e+00, 7.197157e-01,  
 1.600762e+00, 1.112681e+00,   1.800045e+00, 1.282116e+00,   1.416283e+00, 1.101011e+00,   nan, nan,   1.178280e+00, 1.135121e+00,   1.745919e+00, 1.129427e+00,   1.511667e+00, 1.096422e+00,   nan, nan,   1.269969e+00, 1.101789e+00,   nan, nan,   1.396868e+00, 7.169182e-01,  
 1.606331e+00, 1.101789e+00,   1.802471e+00, 1.279743e+00,   1.418049e+00, 1.096227e+00,   nan, nan,   1.172011e+00, 1.126223e+00,   1.750040e+00, 1.123175e+00,   1.515483e+00, 1.085843e+00,   nan, nan,   1.264595e+00, 1.091107e+00,   nan, nan,   1.391573e+00, 7.141228e-01,  
 1.611574e+00, 1.091107e+00,   1.804857e+00, 1.277379e+00,   1.419937e+00, 1.091107e+00,   nan, nan,   1.167991e+00, 1.118208e+00,   1.756609e+00, 1.112681e+00,   1.518538e+00, 1.077198e+00,   nan, nan,   1.259254e+00, 1.080630e+00,   nan, nan,   1.388043e+00, 7.122586e-01,  
 1.616506e+00, 1.080630e+00,   1.806036e+00, 1.276200e+00,   1.421877e+00, 1.085843e+00,   nan, nan,   1.161939e+00, 1.107209e+00,   1.762953e+00, 1.101789e+00,   1.520922e+00, 1.070350e+00,   nan, nan,   1.253946e+00, 1.070350e+00,   nan, nan,   1.382749e+00, 7.094650e-01,  
 1.621140e+00, 1.070350e+00,   1.808363e+00, 1.273849e+00,   1.423795e+00, 1.080630e+00,   nan, nan,   1.155789e+00, 1.096422e+00,   1.768723e+00, 1.091107e+00,   1.524362e+00, 1.060264e+00,   nan, nan,   1.248942e+00, 1.060778e+00,   nan, nan,   1.377599e+00, 7.067495e-01,  
 1.625488e+00, 1.060264e+00,   1.819360e+00, 1.262313e+00,   1.425691e+00, 1.075466e+00,   nan, nan,   1.149753e+00, 1.085843e+00,   1.773958e+00, 1.080630e+00,   1.527657e+00, 1.050365e+00,   nan, nan,   1.246047e+00, 1.055291e+00,   nan, nan,   1.373395e+00, 7.045314e-01,  
 1.629562e+00, 1.050365e+00,   1.827294e+00, 1.253490e+00,   1.427564e+00, 1.070350e+00,   nan, nan,   1.143929e+00, 1.075466e+00,   1.778693e+00, 1.070350e+00,   1.530809e+00, 1.040648e+00,   nan, nan,   1.240822e+00, 1.045484e+00,   nan, nan,   1.368632e+00, 7.020168e-01,  
 1.633375e+00, 1.040648e+00,   1.837406e+00, 1.241459e+00,   1.429414e+00, 1.065283e+00,   nan, nan,   1.138364e+00, 1.065283e+00,   1.782962e+00, 1.060264e+00,   1.533821e+00, 1.031109e+00,   nan, nan,   1.235632e+00, 1.035857e+00,   nan, nan,   1.364418e+00, 6.997945e-01,  
 1.635186e+00, 1.035857e+00,   1.847974e+00, 1.227933e+00,   1.431239e+00, 1.060264e+00,   nan, nan,   1.133562e+00, 1.056192e+00,   1.786795e+00, 1.050365e+00,   1.536697e+00, 1.021742e+00,   nan, nan,   1.230477e+00, 1.026404e+00,   nan, nan,   1.359809e+00, 6.973631e-01,  
 1.638625e+00, 1.026404e+00,   1.857548e+00, 1.214696e+00,   1.433039e+00, 1.055291e+00,   nan, nan,   1.131051e+00, 1.050365e+00,   1.788662e+00, 1.045180e+00,   1.539437e+00, 1.012543e+00,   nan, nan,   1.225356e+00, 1.017122e+00,   nan, nan,   1.354516e+00, 6.945719e-01,  
 1.641828e+00, 1.017122e+00,   1.865937e+00, 1.202167e+00,   1.434813e+00, 1.050365e+00,   nan, nan,   1.126855e+00, 1.040648e+00,   1.791788e+00, 1.035857e+00,   1.542046e+00, 1.003508e+00,   nan, nan,   1.220271e+00, 1.008006e+00,   nan, nan,   1.349223e+00, 6.917839e-01,  
 1.644805e+00, 1.008006e+00,   1.870195e+00, 1.195364e+00,   1.436562e+00, 1.045484e+00,   nan, nan,   1.122766e+00, 1.031109e+00,   1.794649e+00, 1.026404e+00,   1.544526e+00, 9.946320e-01,   nan, nan,   1.215222e+00, 9.990504e-01,   nan, nan,   1.344668e+00, 6.893851e-01,  
 1.647565e+00, 9.990504e-01,   1.877582e+00, 1.182812e+00,   1.438284e+00, 1.040648e+00,   nan, nan,   1.118830e+00, 1.021742e+00,   1.797165e+00, 1.017122e+00,   1.546880e+00, 9.859109e-01,   nan, nan,   1.210471e+00, 9.907137e-01,   nan, nan,   1.340401e+00, 6.871366e-01,  
 1.650117e+00, 9.902523e-01,   1.884252e+00, 1.170519e+00,   1.439980e+00, 1.035857e+00,   nan, nan,   1.115071e+00, 1.012543e+00,   1.799356e+00, 1.008006e+00,   1.549110e+00, 9.773409e-01,   nan, nan,   1.207713e+00, 9.859109e-01,   nan, nan,   1.335109e+00, 6.843465e-01,  
 1.652470e+00, 9.816072e-01,   1.890261e+00, 1.158478e+00,   1.441456e+00, 1.031656e+00,   nan, nan,   1.111504e+00, 1.003508e+00,   1.801242e+00, 9.990504e-01,   1.551220e+00, 9.689180e-01,   nan, nan,   1.202751e+00, 9.773409e-01,   nan, nan,   1.329816e+00, 6.815602e-01,  
 1.654631e+00, 9.731113e-01,   1.895660e+00, 1.146681e+00,   1.442764e+00, 1.027912e+00,   nan, nan,   1.108132e+00, 9.946320e-01,   1.802842e+00, 9.902523e-01,   1.553212e+00, 9.606385e-01,   nan, nan,   1.197825e+00, 9.689180e-01,   nan, nan,   1.325915e+00, 6.795063e-01,  
 1.656608e+00, 9.647606e-01,   1.900492e+00, 1.135121e+00,   1.444529e+00, 1.022826e+00,   nan, nan,   1.104956e+00, 9.859109e-01,   1.804173e+00, 9.816072e-01,   1.555088e+00, 9.524989e-01,   nan, nan,   1.192935e+00, 9.606385e-01,   nan, nan,   1.320996e+00, 6.769193e-01,  
 1.658409e+00, 9.565514e-01,   1.904591e+00, 1.124354e+00,   1.446295e+00, 1.017696e+00,   nan, nan,   1.101975e+00, 9.773409e-01,   1.805251e+00, 9.731113e-01,   1.556852e+00, 9.444955e-01,   nan, nan,   1.188080e+00, 9.524989e-01,   nan, nan,   1.317113e+00, 6.748754e-01,  
 1.660040e+00, 9.484804e-01,   1.906756e+00, 1.118208e+00,   1.448052e+00, 1.012543e+00,   nan, nan,   1.099182e+00, 9.689180e-01,   1.806091e+00, 9.647606e-01,   1.557693e+00, 9.405439e-01,   nan, nan,   1.183261e+00, 9.444955e-01,   nan, nan,   1.312177e+00, 6.722757e-01,  
 1.661509e+00, 9.405439e-01,   1.910325e+00, 1.107209e+00,   1.449583e+00, 1.008006e+00,   nan, nan,   1.096573e+00, 9.606385e-01,   1.806707e+00, 9.565514e-01,   1.559292e+00, 9.327387e-01,   nan, nan,   1.178478e+00, 9.366251e-01,   nan, nan,   1.306885e+00, 6.694919e-01,  
 1.662821e+00, 9.327387e-01,   1.913462e+00, 1.096422e+00,   1.451087e+00, 1.003508e+00,   nan, nan,   1.095124e+00, 9.558263e-01,   1.807112e+00, 9.484804e-01,   1.560786e+00, 9.250615e-01,   nan, nan,   1.173730e+00, 9.288843e-01,   nan, nan,   1.301866e+00, 6.668547e-01,  
 1.663983e+00, 9.250615e-01,   1.916194e+00, 1.085843e+00,   1.452563e+00, 9.990504e-01,   nan, nan,   1.093168e+00, 9.484804e-01,   1.807318e+00, 9.405439e-01,   1.562176e+00, 9.175093e-01,   nan, nan,   1.171369e+00, 9.250615e-01,   nan, nan,   1.290659e+00, 6.609629e-01,  
 1.665002e+00, 9.175093e-01,   1.918550e+00, 1.075466e+00,   1.454011e+00, 9.946320e-01,   nan, nan,   1.091148e+00, 9.405439e-01,   nan, nan,   1.563466e+00, 9.100790e-01,   nan, nan,   1.166673e+00, 9.175093e-01,   nan, nan,   1.279643e+00, 6.551743e-01,  
 1.665881e+00, 9.100790e-01,   1.920552e+00, 1.065283e+00,   1.455431e+00, 9.902523e-01,   nan, nan,   1.089255e+00, 9.327387e-01,   nan, nan,   1.564656e+00, 9.027677e-01,   nan, nan,   1.162012e+00, 9.100790e-01,   nan, nan,   1.265243e+00, 6.476117e-01,  
 1.666628e+00, 9.027677e-01,   1.922225e+00, 1.055291e+00,   1.456889e+00, 9.857040e-01,   nan, nan,   1.087488e+00, 9.250615e-01,   nan, nan,   1.565751e+00, 8.955726e-01,   nan, nan,   1.157386e+00, 9.027677e-01,   nan, nan,   1.251164e+00, 6.402215e-01,  
 1.667246e+00, 8.955726e-01,   1.923588e+00, 1.045484e+00,   1.458654e+00, 9.801158e-01,   nan, nan,   1.085844e+00, 9.175093e-01,   nan, nan,   1.566753e+00, 8.884909e-01,   nan, nan,   1.152796e+00, 8.955726e-01,   nan, nan,   1.240806e+00, 6.347884e-01,  
 1.667742e+00, 8.884909e-01,   1.924662e+00, 1.035857e+00,   1.460420e+00, 9.744449e-01,   nan, nan,   1.084318e+00, 9.100790e-01,   nan, nan,   1.567663e+00, 8.815201e-01,   nan, nan,   1.148240e+00, 8.884909e-01,   nan, nan,   1.227259e+00, 6.276860e-01,  
 1.668119e+00, 8.815201e-01,   1.925464e+00, 1.026404e+00,   1.462115e+00, 9.689180e-01,   nan, nan,   1.082908e+00, 9.027677e-01,   nan, nan,   1.568484e+00, 8.746574e-01,   nan, nan,   1.143719e+00, 8.815201e-01,   nan, nan,   1.214005e+00, 6.207405e-01,  
 1.668383e+00, 8.746574e-01,   1.926011e+00, 1.017122e+00,   1.463369e+00, 9.647606e-01,   nan, nan,   1.081608e+00, 8.955726e-01,   nan, nan,   1.569219e+00, 8.679005e-01,   nan, nan,   1.139232e+00, 8.746574e-01,   nan, nan,   1.204250e+00, 6.156313e-01,  
 1.668537e+00, 8.679005e-01,   1.926318e+00, 1.008006e+00,   1.464595e+00, 9.606385e-01,   nan, nan,   1.080414e+00, 8.884909e-01,   nan, nan,   1.569869e+00, 8.612468e-01,   nan, nan,   1.134779e+00, 8.679005e-01,   nan, nan,   1.191483e+00, 6.089483e-01,  
 nan, nan,   nan, nan,   1.465795e+00, 9.565514e-01,   nan, nan,   1.079320e+00, 8.815201e-01,   nan, nan,   1.570437e+00, 8.546942e-01,   nan, nan,   1.132565e+00, 8.645609e-01,   nan, nan,   1.178983e+00, 6.024086e-01,  
 nan, nan,   nan, nan,   1.467483e+00, 9.506866e-01,   nan, nan,   1.078323e+00, 8.746574e-01,   nan, nan,   1.570925e+00, 8.482402e-01,   nan, nan,   1.128163e+00, 8.579580e-01,   nan, nan,   1.169779e+00, 5.975952e-01,  
 nan, nan,   nan, nan,   1.469231e+00, 9.444955e-01,   nan, nan,   1.077417e+00, 8.679005e-01,   nan, nan,   1.571335e+00, 8.418827e-01,   nan, nan,   1.123793e+00, 8.514550e-01,   nan, nan,   1.157726e+00, 5.912956e-01,  
 nan, nan,   nan, nan,   1.470323e+00, 9.405439e-01,   nan, nan,   1.076598e+00, 8.612468e-01,   nan, nan,   1.571670e+00, 8.356196e-01,   nan, nan,   1.119458e+00, 8.450495e-01,   nan, nan,   1.145919e+00, 5.851272e-01,  
 nan, nan,   nan, nan,   1.471389e+00, 9.366251e-01,   nan, nan,   1.075862e+00, 8.546942e-01,   nan, nan,   1.571930e+00, 8.294487e-01,   nan, nan,   1.115155e+00, 8.387395e-01,   nan, nan,   1.134351e+00, 5.790861e-01,  
 nan, nan,   nan, nan,   1.472781e+00, 9.313982e-01,   nan, nan,   1.075202e+00, 8.482402e-01,   nan, nan,   1.572119e+00, 8.233681e-01,   nan, nan,   1.110886e+00, 8.325227e-01,   nan, nan,   1.125825e+00, 5.746364e-01,  
 nan, nan,   nan, nan,   1.474430e+00, 9.250615e-01,   nan, nan,   1.074616e+00, 8.418827e-01,   nan, nan,   1.572237e+00, 8.173757e-01,   nan, nan,   1.106649e+00, 8.263972e-01,   nan, nan,   1.114654e+00, 5.688086e-01,  
 nan, nan,   nan, nan,   1.475392e+00, 9.212700e-01,   nan, nan,   1.074100e+00, 8.356196e-01,   nan, nan,   1.572288e+00, 8.114697e-01,   nan, nan,   1.102445e+00, 8.203610e-01,   nan, nan,   1.103703e+00, 5.630978e-01,  
 nan, nan,   nan, nan,   1.476329e+00, 9.175093e-01,   nan, nan,   1.073648e+00, 8.294487e-01,   nan, nan,   nan, nan,   nan, nan,   1.098273e+00, 8.144120e-01,   nan, nan,   1.095124e+00, 5.586240e-01,  
 nan, nan,   nan, nan,   1.478128e+00, 9.100790e-01,   nan, nan,   1.073258e+00, 8.233681e-01,   nan, nan,   nan, nan,   nan, nan,   1.095124e+00, 8.099504e-01,   nan, nan,   1.085046e+00, 5.533747e-01,  
 nan, nan,   nan, nan,   1.479827e+00, 9.027677e-01,   nan, nan,   1.072925e+00, 8.173757e-01,   nan, nan,   nan, nan,   nan, nan,   1.092074e+00, 8.056483e-01,   nan, nan,   1.074664e+00, 5.479678e-01,  
 nan, nan,   nan, nan,   1.480642e+00, 8.991558e-01,   nan, nan,   1.072646e+00, 8.114697e-01,   nan, nan,   nan, nan,   nan, nan,   1.087980e+00, 7.999096e-01,   nan, nan,   1.064480e+00, 5.426654e-01,  
 nan, nan,   nan, nan,   1.482200e+00, 8.920178e-01,   nan, nan,   1.072418e+00, 8.056483e-01,   nan, nan,   nan, nan,   nan, nan,   1.083917e+00, 7.942519e-01,   nan, nan,   1.056696e+00, 5.386138e-01,  
 nan, nan,   nan, nan,   1.483663e+00, 8.849918e-01,   nan, nan,   1.072236e+00, 7.999096e-01,   nan, nan,   nan, nan,   nan, nan,   1.079886e+00, 7.886735e-01,   nan, nan,   1.047111e+00, 5.336288e-01,  
 nan, nan,   nan, nan,   1.485034e+00, 8.780754e-01,   nan, nan,   1.072099e+00, 7.942519e-01,   nan, nan,   nan, nan,   nan, nan,   1.075886e+00, 7.831727e-01,   nan, nan,   1.037438e+00, 5.285987e-01,  
 nan, nan,   nan, nan,   1.486314e+00, 8.712659e-01,   nan, nan,   1.072003e+00, 7.886735e-01,   nan, nan,   nan, nan,   nan, nan,   1.071916e+00, 7.777479e-01,   nan, nan,   1.027942e+00, 5.236625e-01,  
 nan, nan,   nan, nan,   1.487505e+00, 8.645609e-01,   nan, nan,   1.071945e+00, 7.831727e-01,   nan, nan,   nan, nan,   nan, nan,   1.067976e+00, 7.723977e-01,   nan, nan,   1.018618e+00, 5.188176e-01,  
 nan, nan,   nan, nan,   1.488610e+00, 8.579580e-01,   nan, nan,   1.071923e+00, 7.777479e-01,   nan, nan,   nan, nan,   nan, nan,   1.064066e+00, 7.671203e-01,   nan, nan,   1.011734e+00, 5.152423e-01,  
 nan, nan,   nan, nan,   1.489630e+00, 8.514550e-01,   nan, nan,   1.071934e+00, 7.723977e-01,   nan, nan,   nan, nan,   nan, nan,   1.060186e+00, 7.619145e-01,   nan, nan,   1.002698e+00, 5.105511e-01,  
 nan, nan,   nan, nan,   1.490567e+00, 8.450495e-01,   nan, nan,   1.071975e+00, 7.671203e-01,   nan, nan,   nan, nan,   nan, nan,   1.056696e+00, 7.572587e-01,   nan, nan,   9.938233e-01, 5.059445e-01,  
 nan, nan,   nan, nan,   1.491424e+00, 8.387395e-01,   nan, nan,   1.072044e+00, 7.619145e-01,   nan, nan,   nan, nan,   nan, nan,   1.054421e+00, 7.542366e-01,   nan, nan,   9.851041e-01, 5.014202e-01,  
 nan, nan,   nan, nan,   1.492202e+00, 8.325227e-01,   nan, nan,   1.072139e+00, 7.567787e-01,   nan, nan,   nan, nan,   nan, nan,   1.050613e+00, 7.492032e-01,   nan, nan,   9.786642e-01, 4.980796e-01,  
 nan, nan,   nan, nan,   1.492904e+00, 8.263972e-01,   nan, nan,   1.072258e+00, 7.517115e-01,   nan, nan,   nan, nan,   nan, nan,   1.046834e+00, 7.442364e-01,   nan, nan,   9.702059e-01, 4.936942e-01,  
 nan, nan,   nan, nan,   1.493530e+00, 8.203610e-01,   nan, nan,   1.072399e+00, 7.467116e-01,   nan, nan,   nan, nan,   nan, nan,   1.043084e+00, 7.393349e-01,   nan, nan,   9.618927e-01, 4.893852e-01,  
 nan, nan,   nan, nan,   1.494083e+00, 8.144120e-01,   nan, nan,   1.072559e+00, 7.417776e-01,   nan, nan,   nan, nan,   nan, nan,   1.039361e+00, 7.344975e-01,   nan, nan,   9.537210e-01, 4.851508e-01,  
 nan, nan,   nan, nan,   1.494565e+00, 8.085486e-01,   nan, nan,   1.072738e+00, 7.369083e-01,   nan, nan,   nan, nan,   nan, nan,   1.035667e+00, 7.297228e-01,   nan, nan,   9.456872e-01, 4.809889e-01,  
 nan, nan,   nan, nan,   1.494978e+00, 8.027687e-01,   nan, nan,   1.072932e+00, 7.321024e-01,   nan, nan,   nan, nan,   nan, nan,   1.032000e+00, 7.250096e-01,   nan, nan,   9.397497e-01, 4.779140e-01,  
 nan, nan,   nan, nan,   1.495323e+00, 7.970707e-01,   nan, nan,   1.073142e+00, 7.273586e-01,   nan, nan,   nan, nan,   nan, nan,   1.028361e+00, 7.203569e-01,   nan, nan,   9.319468e-01, 4.738748e-01,  
 nan, nan,   nan, nan,   1.495602e+00, 7.914529e-01,   nan, nan,   1.073364e+00, 7.226758e-01,   nan, nan,   nan, nan,   nan, nan,   1.024749e+00, 7.157634e-01,   nan, nan,   9.242725e-01, 4.699032e-01,  
 nan, nan,   nan, nan,   1.495817e+00, 7.859135e-01,   nan, nan,   1.073598e+00, 7.180528e-01,   nan, nan,   nan, nan,   nan, nan,   1.021164e+00, 7.112279e-01,   nan, nan,   9.167238e-01, 4.659976e-01,  
 nan, nan,   nan, nan,   1.495970e+00, 7.804509e-01,   nan, nan,   1.073842e+00, 7.134885e-01,   nan, nan,   nan, nan,   nan, nan,   1.018279e+00, 7.075960e-01,   nan, nan,   9.092976e-01, 4.621564e-01,  
 nan, nan,   nan, nan,   1.496061e+00, 7.750636e-01,   nan, nan,   1.074095e+00, 7.089817e-01,   nan, nan,   nan, nan,   nan, nan,   1.015836e+00, 7.045314e-01,   nan, nan,   9.030935e-01, 4.589471e-01,  
 nan, nan,   nan, nan,   1.496093e+00, 7.697500e-01,   nan, nan,   1.074355e+00, 7.045314e-01,   nan, nan,   nan, nan,   nan, nan,   1.012316e+00, 7.001365e-01,   nan, nan,   8.965858e-01, 4.555843e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.074622e+00, 7.001365e-01,   nan, nan,   nan, nan,   nan, nan,   1.008823e+00, 6.957960e-01,   nan, nan,   8.894796e-01, 4.519120e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.074894e+00, 6.957960e-01,   nan, nan,   nan, nan,   nan, nan,   1.005355e+00, 6.915090e-01,   nan, nan,   8.824852e-01, 4.482984e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.075171e+00, 6.915090e-01,   nan, nan,   nan, nan,   nan, nan,   1.001912e+00, 6.872743e-01,   nan, nan,   8.756002e-01, 4.447421e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.075450e+00, 6.872743e-01,   nan, nan,   nan, nan,   nan, nan,   9.984952e-01, 6.830911e-01,   nan, nan,   8.688220e-01, 4.412417e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.075732e+00, 6.830911e-01,   nan, nan,   nan, nan,   nan, nan,   9.951031e-01, 6.789584e-01,   nan, nan,   8.638066e-01, 4.386524e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.076015e+00, 6.789584e-01,   nan, nan,   nan, nan,   nan, nan,   9.917357e-01, 6.748754e-01,   nan, nan,   8.572075e-01, 4.352468e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.076298e+00, 6.748754e-01,   nan, nan,   nan, nan,   nan, nan,   9.883929e-01, 6.708411e-01,   nan, nan,   8.507086e-01, 4.318937e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.076582e+00, 6.708411e-01,   nan, nan,   nan, nan,   nan, nan,   9.850744e-01, 6.668547e-01,   nan, nan,   8.443076e-01, 4.285918e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.076864e+00, 6.668547e-01,   nan, nan,   nan, nan,   nan, nan,   9.817800e-01, 6.629153e-01,   nan, nan,   8.380024e-01, 4.253400e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.077144e+00, 6.629153e-01,   nan, nan,   nan, nan,   nan, nan,   9.798734e-01, 6.606439e-01,   nan, nan,   8.317908e-01, 4.221371e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.077422e+00, 6.590221e-01,   nan, nan,   nan, nan,   nan, nan,   9.768821e-01, 6.570925e-01,   nan, nan,   8.263566e-01, 4.193348e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.077697e+00, 6.551743e-01,   nan, nan,   nan, nan,   nan, nan,   9.736458e-01, 6.532671e-01,   nan, nan,   8.211382e-01, 4.166466e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.077968e+00, 6.513711e-01,   nan, nan,   nan, nan,   nan, nan,   9.704327e-01, 6.494859e-01,   nan, nan,   8.151720e-01, 4.135727e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.078235e+00, 6.476117e-01,   nan, nan,   nan, nan,   nan, nan,   9.672427e-01, 6.457482e-01,   nan, nan,   8.092919e-01, 4.105439e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.078497e+00, 6.438954e-01,   nan, nan,   nan, nan,   nan, nan,   9.640754e-01, 6.420532e-01,   nan, nan,   8.034962e-01, 4.075591e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.078754e+00, 6.402215e-01,   nan, nan,   nan, nan,   nan, nan,   9.609307e-01, 6.384002e-01,   nan, nan,   7.977831e-01, 4.046173e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.079006e+00, 6.365892e-01,   nan, nan,   nan, nan,   nan, nan,   9.578083e-01, 6.347884e-01,   nan, nan,   7.921508e-01, 4.017177e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.079251e+00, 6.329978e-01,   nan, nan,   nan, nan,   nan, nan,   9.547080e-01, 6.312172e-01,   nan, nan,   7.879785e-01, 3.995701e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.079489e+00, 6.294466e-01,   nan, nan,   nan, nan,   nan, nan,   9.516296e-01, 6.276860e-01,   nan, nan,   7.824820e-01, 3.967421e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.079721e+00, 6.259351e-01,   nan, nan,   nan, nan,   nan, nan,   9.485728e-01, 6.241939e-01,   nan, nan,   7.770617e-01, 3.939538e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.079945e+00, 6.224624e-01,   nan, nan,   nan, nan,   nan, nan,   9.455375e-01, 6.207405e-01,   nan, nan,   7.717162e-01, 3.912045e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.080162e+00, 6.190280e-01,   nan, nan,   nan, nan,   nan, nan,   9.425234e-01, 6.173250e-01,   nan, nan,   7.664438e-01, 3.884932e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.080371e+00, 6.156313e-01,   nan, nan,   nan, nan,   nan, nan,   9.410241e-01, 6.156313e-01,   nan, nan,   7.612430e-01, 3.858192e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.080572e+00, 6.122716e-01,   nan, nan,   nan, nan,   nan, nan,   9.380406e-01, 6.122716e-01,   nan, nan,   7.561125e-01, 3.831818e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.080764e+00, 6.089483e-01,   nan, nan,   nan, nan,   nan, nan,   9.350778e-01, 6.089483e-01,   nan, nan,   7.510508e-01, 3.805801e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.080948e+00, 6.056608e-01,   nan, nan,   nan, nan,   nan, nan,   9.321356e-01, 6.056608e-01,   nan, nan,   7.472981e-01, 3.786519e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081123e+00, 6.024086e-01,   nan, nan,   nan, nan,   nan, nan,   9.292136e-01, 6.024086e-01,   nan, nan,   7.423522e-01, 3.761112e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081288e+00, 5.991911e-01,   nan, nan,   nan, nan,   nan, nan,   9.263117e-01, 5.991911e-01,   nan, nan,   7.374713e-01, 3.736043e-01,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081445e+00, 5.960078e-01,   nan, nan,   nan, nan,   nan, nan,   9.234298e-01, 5.960078e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081592e+00, 5.928580e-01,   nan, nan,   nan, nan,   nan, nan,   9.205675e-01, 5.928580e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081729e+00, 5.897413e-01,   nan, nan,   nan, nan,   nan, nan,   9.177248e-01, 5.897413e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081857e+00, 5.866572e-01,   nan, nan,   nan, nan,   nan, nan,   9.149014e-01, 5.866572e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.081975e+00, 5.836052e-01,   nan, nan,   nan, nan,   nan, nan,   9.120971e-01, 5.836052e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082083e+00, 5.805847e-01,   nan, nan,   nan, nan,   nan, nan,   9.093118e-01, 5.805847e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082180e+00, 5.775952e-01,   nan, nan,   nan, nan,   nan, nan,   9.065452e-01, 5.775952e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082268e+00, 5.746364e-01,   nan, nan,   nan, nan,   nan, nan,   9.037972e-01, 5.746364e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082345e+00, 5.717077e-01,   nan, nan,   nan, nan,   nan, nan,   9.024299e-01, 5.731683e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082412e+00, 5.688086e-01,   nan, nan,   nan, nan,   nan, nan,   8.997086e-01, 5.702545e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082469e+00, 5.659388e-01,   nan, nan,   nan, nan,   nan, nan,   8.970055e-01, 5.673701e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082516e+00, 5.630978e-01,   nan, nan,   nan, nan,   nan, nan,   8.943203e-01, 5.645147e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082551e+00, 5.602851e-01,   nan, nan,   nan, nan,   nan, nan,   8.916529e-01, 5.616879e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082577e+00, 5.575003e-01,   nan, nan,   nan, nan,   nan, nan,   8.890031e-01, 5.588893e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   1.082592e+00, 5.547431e-01,   nan, nan,   nan, nan,   nan, nan,   8.863707e-01, 5.561183e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.837556e-01, 5.533747e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.811576e-01, 5.506580e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.785765e-01, 5.479678e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.760122e-01, 5.453037e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.734645e-01, 5.426654e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.709333e-01, 5.400524e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.684183e-01, 5.374645e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.659195e-01, 5.349013e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.646761e-01, 5.336288e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.622005e-01, 5.311018e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.597406e-01, 5.285987e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.572964e-01, 5.261191e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.548676e-01, 5.236625e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.524542e-01, 5.212288e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.500559e-01, 5.188176e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.476727e-01, 5.164286e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.453043e-01, 5.140614e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.429507e-01, 5.117159e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.406117e-01, 5.093916e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.382872e-01, 5.070883e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.359771e-01, 5.048058e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.336811e-01, 5.025436e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.313992e-01, 5.003017e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.291313e-01, 4.980796e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.268772e-01, 4.958772e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.257551e-01, 4.947833e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.235209e-01, 4.926098e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.213001e-01, 4.904554e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.190928e-01, 4.883197e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.168987e-01, 4.862025e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.147178e-01, 4.841036e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.125499e-01, 4.820227e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.103949e-01, 4.799596e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.082527e-01, 4.779140e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.061232e-01, 4.758859e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.040062e-01, 4.738748e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   8.019017e-01, 4.718807e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.998095e-01, 4.699032e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.977296e-01, 4.679423e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.956618e-01, 4.659976e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.936060e-01, 4.640691e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.915621e-01, 4.621564e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.895300e-01, 4.602594e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.880042e-01, 4.588381e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.865034e-01, 4.574429e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.844998e-01, 4.555843e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.825077e-01, 4.537407e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.805270e-01, 4.519120e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.785574e-01, 4.500979e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.765991e-01, 4.482984e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.746518e-01, 4.465132e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.727154e-01, 4.447421e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.707900e-01, 4.429850e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.688753e-01, 4.412417e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.669713e-01, 4.395121e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.650778e-01, 4.377960e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.631949e-01, 4.360933e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.613224e-01, 4.344037e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.594603e-01, 4.327271e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.576083e-01, 4.310635e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.557666e-01, 4.294125e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.539349e-01, 4.277742e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.521131e-01, 4.261483e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.503013e-01, 4.245347e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.493990e-01, 4.237325e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.476014e-01, 4.221371e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.458135e-01, 4.205537e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.440352e-01, 4.189821e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.422664e-01, 4.174222e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.405071e-01, 4.158738e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.387572e-01, 4.143369e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.370165e-01, 4.128113e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.352852e-01, 4.112969e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.335629e-01, 4.097936e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.318498e-01, 4.083012e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.301456e-01, 4.068196e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.284504e-01, 4.053488e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.267641e-01, 4.038885e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.250866e-01, 4.024387e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.234177e-01, 4.009993e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.217575e-01, 3.995701e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.201060e-01, 3.981511e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.184629e-01, 3.967421e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.168282e-01, 3.953431e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.152020e-01, 3.939538e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.135841e-01, 3.925743e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.119744e-01, 3.912045e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.111726e-01, 3.905231e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.095747e-01, 3.891675e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.079849e-01, 3.878212e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.064031e-01, 3.864842e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.048293e-01, 3.851564e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.032634e-01, 3.838377e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.017054e-01, 3.825280e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   7.001551e-01, 3.812272e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.986125e-01, 3.799352e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.970776e-01, 3.786519e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.955503e-01, 3.773773e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.940306e-01, 3.761112e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.925183e-01, 3.748536e-01,   nan, nan,   nan, nan,  
 nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   nan, nan,   6.910135e-01, 3.736043e-01,   nan, nan,   nan, nan,  


==> TransientSolution.txt <==
% table 1: solver IsoKinRel_Kinf_CFL0.5 
% table 2: solver IsoLiuEntropy_CFL0.5 
% table 3: solver IsoKinRel_K3_k0.2_CFL0.5 
% table 4: solver IsoRelax_K3_k0.2_CFL0.01 
% table 5: solver IsoRelax_K3_k2_CFL0.01
% Energy of the static solution is -21.086209133 
%Time, energy1, energy2, energy3, energy4, energy5, denergy1, denergy2, denergy3,  denergy4, denergy5 
 0.000000, -21.074944, -21.074944, -21.074944, -21.074944, -21.074944, 1.13e-02, 1.13e-02, 1.13e-02, 1.13e-02, 1.13e-02  
 0.101010, -21.075268, -21.075269, -21.075212, -21.075549, -21.075634, 1.09e-02, 1.09e-02, 1.10e-02, 1.07e-02, 1.06e-02  
 0.202020, -21.075482, -21.075503, -21.075384, -21.075843, -21.075960, 1.07e-02, 1.07e-02, 1.08e-02, 1.04e-02, 1.02e-02  
 0.303030, -21.075653, -21.075718, -21.075524, -21.076094, -21.076224, 1.06e-02, 1.05e-02, 1.07e-02, 1.01e-02, 9.99e-03  
 0.404040, -21.075801, -21.075934, -21.075652, -21.076305, -21.076434, 1.04e-02, 1.03e-02, 1.06e-02, 9.90e-03, 9.77e-03  
 0.505051, -21.075929, -21.076155, -21.075772, -21.076452, -21.076575, 1.03e-02, 1.01e-02, 1.04e-02, 9.76e-03, 9.63e-03  
 0.606061, -21.076013, -21.076354, -21.075854, -21.076534, -21.076652, 1.02e-02, 9.85e-03, 1.04e-02, 9.68e-03, 9.56e-03  
 0.707071, -21.076051, -21.076480, -21.075891, -21.076606, -21.076721, 1.02e-02, 9.73e-03, 1.03e-02, 9.60e-03, 9.49e-03  
 0.808081, -21.076091, -21.076599, -21.075929, -21.076489, -21.076603, 1.01e-02, 9.61e-03, 1.03e-02, 9.72e-03, 9.61e-03  
 0.909091, -21.076158, -21.076711, -21.075995, -21.076063, -21.076182, 1.01e-02, 9.50e-03, 1.02e-02, 1.01e-02, 1.00e-02  
 1.010101, -21.076266, -21.076818, -21.076102, -21.075773, -21.075895, 9.94e-03, 9.39e-03, 1.01e-02, 1.04e-02, 1.03e-02  
 1.111111, -21.076403, -21.076953, -21.076238, -21.075870, -21.075998, 9.81e-03, 9.26e-03, 9.97e-03, 1.03e-02, 1.02e-02  
 1.212121, -21.076506, -21.077054, -21.076340, -21.076196, -21.076312, 9.70e-03, 9.15e-03, 9.87e-03, 1.00e-02, 9.90e-03  
 1.313131, -21.076556, -21.077099, -21.076389, -21.076350, -21.076459, 9.65e-03, 9.11e-03, 9.82e-03, 9.86e-03, 9.75e-03  
 1.414141, -21.076581, -21.076947, -21.076411, -21.076453, -21.076558, 9.63e-03, 9.26e-03, 9.80e-03, 9.76e-03, 9.65e-03  
 1.515152, -21.076612, -21.076126, -21.076439, -21.076473, -21.076581, 9.60e-03, 1.01e-02, 9.77e-03, 9.74e-03, 9.63e-03  
 1.616162, -21.076677, -21.074190, -21.076496, -21.076405, -21.076527, 9.53e-03, 1.20e-02, 9.71e-03, 9.80e-03, 9.68e-03  
 1.717172, -21.076784, -21.071256, -21.076584, -21.076326, -21.076474, 9.42e-03, 1.50e-02, 9.63e-03, 9.88e-03, 9.74e-03  
 1.818182, -21.076920, -21.067835, -21.076679, -21.076311, -21.076494, 9.29e-03, 1.84e-02, 9.53e-03, 9.90e-03, 9.71e-03  
 1.919192, -21.077066, -21.064434, -21.076762, -21.076371, -21.076594, 9.14e-03, 2.18e-02, 9.45e-03, 9.84e-03, 9.62e-03  
 2.020202, -21.077206, -21.061402, -21.076822, -21.076463, -21.076720, 9.00e-03, 2.48e-02, 9.39e-03, 9.75e-03, 9.49e-03  
 2.121212, -21.077323, -21.058953, -21.076851, -21.076553, -21.076822, 8.89e-03, 2.73e-02, 9.36e-03, 9.66e-03, 9.39e-03  
 2.222222, -21.077434, -21.057140, -21.076877, -21.076637, -21.076914, 8.78e-03, 2.91e-02, 9.33e-03, 9.57e-03, 9.29e-03  
 2.323232, -21.077578, -21.055880, -21.076952, -21.076751, -21.077029, 8.63e-03, 3.03e-02, 9.26e-03, 9.46e-03, 9.18e-03  
 2.424242, -21.077740, -21.054967, -21.077069, -21.076909, -21.077171, 8.47e-03, 3.12e-02, 9.14e-03, 9.30e-03, 9.04e-03  
 2.525253, -21.077886, -21.054157, -21.077196, -21.077084, -21.077327, 8.32e-03, 3.21e-02, 9.01e-03, 9.12e-03, 8.88e-03  
 2.626263, -21.077979, -21.053316, -21.077285, -21.077237, -21.077463, 8.23e-03, 3.29e-02, 8.92e-03, 8.97e-03, 8.75e-03  
 2.727273, -21.078019, -21.052470, -21.077323, -21.077339, -21.077549, 8.19e-03, 3.37e-02, 8.89e-03, 8.87e-03, 8.66e-03  
 2.828283, -21.078046, -21.051715, -21.077348, -21.077367, -21.077585, 8.16e-03, 3.45e-02, 8.86e-03, 8.84e-03, 8.62e-03  
 2.929293, -21.078093, -21.051105, -21.077391, -21.077372, -21.077608, 8.12e-03, 3.51e-02, 8.82e-03, 8.84e-03, 8.60e-03  
 3.030303, -21.078164, -21.050641, -21.077458, -21.077330, -21.077599, 8.05e-03, 3.56e-02, 8.75e-03, 8.88e-03, 8.61e-03  
 3.131313, -21.078249, -21.050291, -21.077542, -21.077296, -21.077600, 7.96e-03, 3.59e-02, 8.67e-03, 8.91e-03, 8.61e-03  
 3.232323, -21.078337, -21.051606, -21.077630, -21.077315, -21.077639, 7.87e-03, 3.46e-02, 8.58e-03, 8.89e-03, 8.57e-03  
 3.333333, -21.078407, -21.055600, -21.077703, -21.077375, -21.077711, 7.80e-03, 3.06e-02, 8.51e-03, 8.83e-03, 8.50e-03  
 3.434343, -21.078437, -21.060355, -21.077733, -21.077463, -21.077799, 7.77e-03, 2.59e-02, 8.48e-03, 8.75e-03, 8.41e-03  
 3.535354, -21.078452, -21.064982, -21.077748, -21.077562, -21.077889, 7.76e-03, 2.12e-02, 8.46e-03, 8.65e-03, 8.32e-03  
 3.636364, -21.078486, -21.068956, -21.077783, -21.077642, -21.077961, 7.72e-03, 1.73e-02, 8.43e-03, 8.57e-03, 8.25e-03  
 3.737374, -21.078555, -21.071913, -21.077853, -21.077630, -21.077943, 7.65e-03, 1.43e-02, 8.36e-03, 8.58e-03, 8.27e-03  
 3.838384, -21.078659, -21.073553, -21.077958, -21.077606, -21.077923, 7.55e-03, 1.27e-02, 8.25e-03, 8.60e-03, 8.29e-03  
 3.939394, -21.078777, -21.073834, -21.078056, -21.077616, -21.077962, 7.43e-03, 1.24e-02, 8.15e-03, 8.59e-03, 8.25e-03  
 4.040404, -21.078880, -21.074063, -21.078113, -21.077681, -21.078064, 7.33e-03, 1.21e-02, 8.10e-03, 8.53e-03, 8.15e-03  
 4.141414, -21.078957, -21.074292, -21.078139, -21.077810, -21.078241, 7.25e-03, 1.19e-02, 8.07e-03, 8.40e-03, 7.97e-03  
 4.242424, -21.079019, -21.074563, -21.078159, -21.077972, -21.078442, 7.19e-03, 1.16e-02, 8.05e-03, 8.24e-03, 7.77e-03  
 4.343434, -21.079086, -21.074851, -21.078197, -21.078114, -21.078604, 7.12e-03, 1.14e-02, 8.01e-03, 8.10e-03, 7.60e-03  
 4.444444, -21.079169, -21.075114, -21.078262, -21.078264, -21.078759, 7.04e-03, 1.11e-02, 7.95e-03, 7.95e-03, 7.45e-03  
 4.545455, -21.079264, -21.075344, -21.078345, -21.078399, -21.078887, 6.95e-03, 1.09e-02, 7.86e-03, 7.81e-03, 7.32e-03  
 4.646465, -21.079349, -21.075578, -21.078423, -21.078504, -21.078976, 6.86e-03, 1.06e-02, 7.79e-03, 7.71e-03, 7.23e-03  
 4.747475, -21.079405, -21.075834, -21.078472, -21.078579, -21.079023, 6.80e-03, 1.04e-02, 7.74e-03, 7.63e-03, 7.19e-03  
 4.848485, -21.079434, -21.076109, -21.078496, -21.078643, -21.079047, 6.78e-03, 1.01e-02, 7.71e-03, 7.57e-03, 7.16e-03  
 4.949495, -21.079455, -21.076396, -21.078514, -21.078677, -21.079064, 6.75e-03, 9.81e-03, 7.69e-03, 7.53e-03, 7.15e-03  
 5.050505, -21.079493, -21.076648, -21.078551, -21.078601, -21.079020, 6.72e-03, 9.56e-03, 7.66e-03, 7.61e-03, 7.19e-03  
 5.151515, -21.079569, -21.076772, -21.078623, -21.078419, -21.078918, 6.64e-03, 9.44e-03, 7.59e-03, 7.79e-03, 7.29e-03  
 5.252525, -21.079672, -21.076882, -21.078716, -21.078193, -21.078829, 6.54e-03, 9.33e-03, 7.49e-03, 8.02e-03, 7.38e-03  
 5.353535, -21.079766, -21.076919, -21.078789, -21.078033, -21.078817, 6.44e-03, 9.29e-03, 7.42e-03, 8.18e-03, 7.39e-03  
 5.454545, -21.079820, -21.076997, -21.078821, -21.078028, -21.078897, 6.39e-03, 9.21e-03, 7.39e-03, 8.18e-03, 7.31e-03  
 5.555556, -21.079839, -21.077134, -21.078827, -21.078130, -21.079025, 6.37e-03, 9.08e-03, 7.38e-03, 8.08e-03, 7.18e-03  
 5.656566, -21.079850, -21.077288, -21.078834, -21.078262, -21.079147, 6.36e-03, 8.92e-03, 7.37e-03, 7.95e-03, 7.06e-03  
 5.757576, -21.079879, -21.077374, -21.078863, -21.078402, -21.079269, 6.33e-03, 8.84e-03, 7.35e-03, 7.81e-03, 6.94e-03  
 5.858586, -21.079929, -21.077406, -21.078916, -21.078516, -21.079369, 6.28e-03, 8.80e-03, 7.29e-03, 7.69e-03, 6.84e-03  
 5.959596, -21.079990, -21.077415, -21.078979, -21.078583, -21.079429, 6.22e-03, 8.79e-03, 7.23e-03, 7.63e-03, 6.78e-03  
 6.060606, -21.080044, -21.077388, -21.079034, -21.078644, -21.079485, 6.16e-03, 8.82e-03, 7.18e-03, 7.57e-03, 6.72e-03  
 6.161616, -21.080082, -21.076784, -21.079066, -21.078709, -21.079546, 6.13e-03, 9.42e-03, 7.14e-03, 7.50e-03, 6.66e-03  
 6.262626, -21.080104, -21.075614, -21.079074, -21.078775, -21.079605, 6.11e-03, 1.06e-02, 7.14e-03, 7.43e-03, 6.60e-03  
 6.363636, -21.080128, -21.074214, -21.079079, -21.078837, -21.079657, 6.08e-03, 1.20e-02, 7.13e-03, 7.37e-03, 6.55e-03  
 6.464646, -21.080174, -21.073014, -21.079109, -21.078908, -21.079716, 6.04e-03, 1.32e-02, 7.10e-03, 7.30e-03, 6.49e-03  
 6.565657, -21.080249, -21.072432, -21.079176, -21.078996, -21.079788, 5.96e-03, 1.38e-02, 7.03e-03, 7.21e-03, 6.42e-03  
 6.666667, -21.080332, -21.072722, -21.079259, -21.079095, -21.079870, 5.88e-03, 1.35e-02, 6.95e-03, 7.11e-03, 6.34e-03  
 6.767677, -21.080391, -21.073813, -21.079323, -21.079190, -21.079946, 5.82e-03, 1.24e-02, 6.89e-03, 7.02e-03, 6.26e-03  
 6.868687, -21.080417, -21.075364, -21.079352, -21.079268, -21.080003, 5.79e-03, 1.08e-02, 6.86e-03, 6.94e-03, 6.21e-03  
 6.969697, -21.080426, -21.076742, -21.079363, -21.079323, -21.080039, 5.78e-03, 9.47e-03, 6.85e-03, 6.89e-03, 6.17e-03  
 7.070707, -21.080447, -21.077277, -21.079383, -21.079292, -21.080030, 5.76e-03, 8.93e-03, 6.83e-03, 6.92e-03, 6.18e-03  
 7.171717, -21.080497, -21.077032, -21.079427, -21.079163, -21.079971, 5.71e-03, 9.18e-03, 6.78e-03, 7.05e-03, 6.24e-03  
 7.272727, -21.080574, -21.076605, -21.079493, -21.079004, -21.079921, 5.64e-03, 9.60e-03, 6.72e-03, 7.21e-03, 6.29e-03  
 7.373737, -21.080663, -21.076337, -21.079565, -21.078899, -21.079937, 5.55e-03, 9.87e-03, 6.64e-03, 7.31e-03, 6.27e-03  
 7.474747, -21.080745, -21.076287, -21.079625, -21.078881, -21.079980, 5.46e-03, 9.92e-03, 6.58e-03, 7.33e-03, 6.23e-03  
 7.575758, -21.080802, -21.076378, -21.079657, -21.078927, -21.080027, 5.41e-03, 9.83e-03, 6.55e-03, 7.28e-03, 6.18e-03  
 7.676768, -21.080833, -21.076517, -21.079666, -21.078993, -21.080072, 5.38e-03, 9.69e-03, 6.54e-03, 7.22e-03, 6.14e-03  
 7.777778, -21.080862, -21.076970, -21.079678, -21.079058, -21.080118, 5.35e-03, 9.24e-03, 6.53e-03, 7.15e-03, 6.09e-03  
 7.878788, -21.080906, -21.078492, -21.079718, -21.079133, -21.080174, 5.30e-03, 7.72e-03, 6.49e-03, 7.08e-03, 6.03e-03  
 7.979798, -21.080971, -21.079870, -21.079787, -21.079218, -21.080243, 5.24e-03, 6.34e-03, 6.42e-03, 6.99e-03, 5.97e-03  
 8.080808, -21.081038, -21.081139, -21.079859, -21.079297, -21.080310, 5.17e-03, 5.07e-03, 6.35e-03, 6.91e-03, 5.90e-03  
 8.181818, -21.081078, -21.082246, -21.079900, -21.079374, -21.080376, 5.13e-03, 3.96e-03, 6.31e-03, 6.83e-03, 5.83e-03  
 8.282828, -21.081091, -21.083125, -21.079910, -21.079433, -21.080427, 5.12e-03, 3.08e-03, 6.30e-03, 6.78e-03, 5.78e-03  
 8.383838, -21.081095, -21.083648, -21.079912, -21.079503, -21.080487, 5.11e-03, 2.56e-03, 6.30e-03, 6.71e-03, 5.72e-03  
 8.484848, -21.081110, -21.083822, -21.079928, -21.079591, -21.080565, 5.10e-03, 2.39e-03, 6.28e-03, 6.62e-03, 5.64e-03  
 8.585859, -21.081146, -21.083843, -21.079967, -21.079672, -21.080641, 5.06e-03, 2.37e-03, 6.24e-03, 6.54e-03, 5.57e-03  
 8.686869, -21.081196, -21.083881, -21.080021, -21.079736, -21.080702, 5.01e-03, 2.33e-03, 6.19e-03, 6.47e-03, 5.51e-03  
 8.787879, -21.081247, -21.083927, -21.080077, -21.079792, -21.080746, 4.96e-03, 2.28e-03, 6.13e-03, 6.42e-03, 5.46e-03  
 8.888889, -21.081281, -21.083971, -21.080115, -21.079833, -21.080777, 4.93e-03, 2.24e-03, 6.09e-03, 6.38e-03, 5.43e-03  
 8.989899, -21.081293, -21.084012, -21.080128, -21.079872, -21.080805, 4.92e-03, 2.20e-03, 6.08e-03, 6.34e-03, 5.40e-03  
 9.090909, -21.081296, -21.084052, -21.080135, -21.079887, -21.080812, 4.91e-03, 2.16e-03, 6.07e-03, 6.32e-03, 5.40e-03  
 9.191919, -21.081315, -21.084104, -21.080158, -21.079835, -21.080760, 4.89e-03, 2.11e-03, 6.05e-03, 6.37e-03, 5.45e-03  
 9.292929, -21.081365, -21.084173, -21.080213, -21.079706, -21.080661, 4.84e-03, 2.04e-03, 6.00e-03, 6.50e-03, 5.55e-03  
 9.393939, -21.081447, -21.084255, -21.080292, -21.079523, -21.080566, 4.76e-03, 1.95e-03, 5.92e-03, 6.69e-03, 5.64e-03  
 9.494949, -21.081541, -21.084331, -21.080364, -21.079361, -21.080541, 4.67e-03, 1.88e-03, 5.85e-03, 6.85e-03, 5.67e-03  
 9.595960, -21.081620, -21.084387, -21.080403, -21.079347, -21.080637, 4.59e-03, 1.82e-03, 5.81e-03, 6.86e-03, 5.57e-03  
 9.696970, -21.081676, -21.084426, -21.080419, -21.079446, -21.080773, 4.53e-03, 1.78e-03, 5.79e-03, 6.76e-03, 5.44e-03  
 9.797980, -21.081715, -21.084446, -21.080432, -21.079571, -21.080908, 4.49e-03, 1.76e-03, 5.78e-03, 6.64e-03, 5.30e-03  
 9.898990, -21.081753, -21.084450, -21.080458, -21.079703, -21.081029, 4.46e-03, 1.76e-03, 5.75e-03, 6.51e-03, 5.18e-03  
 10.000000, -21.081797, -21.084463, -21.080502, -21.079795, -21.081116, 4.41e-03, 1.75e-03, 5.71e-03, 6.41e-03, 5.09e-03  
 10.000000, -21.081797, -21.084463, -21.080502, -21.079795, -21.081116, 4.41e-03, 1.75e-03, 5.71e-03, 6.41e-03, 5.09e-03  
 11.457286, -21.082153, -21.084546, -21.080911, -21.079986, -21.081196, 4.06e-03, 1.66e-03, 5.30e-03, 6.22e-03, 5.01e-03  
 12.914573, -21.082650, -21.085696, -21.081364, -21.080565, -21.081455, 3.56e-03, 5.13e-04, 4.84e-03, 5.64e-03, 4.75e-03  
 14.371859, -21.083030, -21.085840, -21.081749, -21.081092, -21.081953, 3.18e-03, 3.69e-04, 4.46e-03, 5.12e-03, 4.26e-03  
 15.829146, -21.083314, -21.085896, -21.082068, -21.081333, -21.082285, 2.89e-03, 3.13e-04, 4.14e-03, 4.88e-03, 3.92e-03  
 17.286432, -21.083594, -21.086105, -21.082382, -21.081521, -21.082410, 2.62e-03, 1.04e-04, 3.83e-03, 4.69e-03, 3.80e-03  
 18.743719, -21.083811, -21.086146, -21.082637, -21.081765, -21.082522, 2.40e-03, 6.35e-05, 3.57e-03, 4.44e-03, 3.69e-03  
 20.201005, -21.084060, -21.086148, -21.082915, -21.081922, -21.082756, 2.15e-03, 6.07e-05, 3.29e-03, 4.29e-03, 3.45e-03  
 21.658291, -21.084262, -21.086191, -21.083150, -21.081971, -21.082801, 1.95e-03, 1.84e-05, 3.06e-03, 4.24e-03, 3.41e-03  
 23.115578, -21.084426, -21.086200, -21.083379, -21.082255, -21.082854, 1.78e-03, 9.35e-06, 2.83e-03, 3.95e-03, 3.36e-03  
 24.572864, -21.084597, -21.086200, -21.083609, -21.082532, -21.083040, 1.61e-03, 9.55e-06, 2.60e-03, 3.68e-03, 3.17e-03  
 26.030151, -21.084747, -21.086206, -21.083792, -21.082785, -21.083242, 1.46e-03, 2.85e-06, 2.42e-03, 3.42e-03, 2.97e-03  
 27.487437, -21.084887, -21.086208, -21.083986, -21.082986, -21.083258, 1.32e-03, 1.28e-06, 2.22e-03, 3.22e-03, 2.95e-03  
 28.944724, -21.084992, -21.086208, -21.084141, -21.083019, -21.083358, 1.22e-03, 1.13e-06, 2.07e-03, 3.19e-03, 2.85e-03  
 30.402010, -21.085093, -21.086209, -21.084284, -21.083117, -21.083518, 1.12e-03, 3.48e-07, 1.92e-03, 3.09e-03, 2.69e-03  
 31.859296, -21.085187, -21.086209, -21.084422, -21.083298, -21.083578, 1.02e-03, 1.55e-07, 1.79e-03, 2.91e-03, 2.63e-03  
 33.316583, -21.085267, -21.086209, -21.084540, -21.083488, -21.083654, 9.42e-04, 1.14e-07, 1.67e-03, 2.72e-03, 2.55e-03  
 34.773869, -21.085346, -21.086209, -21.084665, -21.083685, -21.083812, 8.63e-04, 3.32e-08, 1.54e-03, 2.52e-03, 2.40e-03  
 36.231156, -21.085414, -21.086209, -21.084771, -21.083809, -21.083911, 7.95e-04, 1.67e-08, 1.44e-03, 2.40e-03, 2.30e-03  
 37.688442, -21.085486, -21.086209, -21.084881, -21.083928, -21.083934, 7.24e-04, 9.75e-09, 1.33e-03, 2.28e-03, 2.28e-03  
 39.145729, -21.085551, -21.086209, -21.084985, -21.084052, -21.084056, 6.58e-04, 1.97e-09, 1.22e-03, 2.16e-03, 2.15e-03  
 40.603015, -21.085601, -21.086209, -21.085066, -21.084146, -21.084163, 6.08e-04, 1.04e-09, 1.14e-03, 2.06e-03, 2.05e-03  
 42.060302, -21.085651, -21.086209, -21.085150, -21.084276, -21.084193, 5.59e-04, 4.92e-10, 1.06e-03, 1.93e-03, 2.02e-03  
 43.517588, -21.085692, -21.086209, -21.085219, -21.084376, -21.084275, 5.17e-04, 2.73e-11, 9.90e-04, 1.83e-03, 1.93e-03  
 44.974874, -21.085731, -21.086209, -21.085285, -21.084501, -21.084393, 4.78e-04, 4.70e-11, 9.24e-04, 1.71e-03, 1.82e-03  
 46.432161, -21.085769, -21.086209, -21.085350, -21.084576, -21.084449, 4.40e-04, 3.57e-11, 8.59e-04, 1.63e-03, 1.76e-03  
 47.889447, -21.085802, -21.086209, -21.085407, -21.084666, -21.084497, 4.07e-04, 5.47e-11, 8.03e-04, 1.54e-03, 1.71e-03  
 49.346734, -21.085837, -21.086209, -21.085469, -21.084771, -21.084599, 3.72e-04, 1.29e-10, 7.40e-04, 1.44e-03, 1.61e-03  
 50.804020, -21.085868, -21.086209, -21.085520, -21.084851, -21.084678, 3.41e-04, 1.47e-10, 6.89e-04, 1.36e-03, 1.53e-03  
 52.261307, -21.085896, -21.086209, -21.085570, -21.084943, -21.084711, 3.14e-04, 6.87e-11, 6.39e-04, 1.27e-03, 1.50e-03  
 53.718593, -21.085920, -21.086209, -21.085615, -21.085004, -21.084786, 2.89e-04, 5.55e-11, 5.94e-04, 1.21e-03, 1.42e-03  
 55.175879, -21.085941, -21.086209, -21.085652, -21.085072, -21.084866, 2.68e-04, 6.22e-11, 5.57e-04, 1.14e-03, 1.34e-03  
 56.633166, -21.085961, -21.086209, -21.085692, -21.085139, -21.084901, 2.48e-04, 7.90e-11, 5.17e-04, 1.07e-03, 1.31e-03  
 58.090452, -21.085979, -21.086209, -21.085724, -21.085195, -21.084957, 2.30e-04, 7.25e-11, 4.85e-04, 1.01e-03, 1.25e-03  
 59.547739, -21.085996, -21.086209, -21.085757, -21.085272, -21.085037, 2.13e-04, 9.56e-11, 4.52e-04, 9.37e-04, 1.17e-03  
 61.005025, -21.086013, -21.086209, -21.085789, -21.085320, -21.085083, 1.96e-04, 1.25e-10, 4.20e-04, 8.89e-04, 1.13e-03  
 62.462312, -21.086029, -21.086209, -21.085817, -21.085367, -21.085118, 1.80e-04, 1.13e-10, 3.92e-04, 8.42e-04, 1.09e-03  
 63.919598, -21.086044, -21.086209, -21.085847, -21.085424, -21.085185, 1.65e-04, 1.24e-10, 3.62e-04, 7.85e-04, 1.02e-03  
 65.376884, -21.086056, -21.086209, -21.085871, -21.085462, -21.085236, 1.53e-04, 9.98e-11, 3.39e-04, 7.47e-04, 9.73e-04  
 66.834171, -21.086068, -21.086209, -21.085894, -21.085511, -21.085267, 1.41e-04, 8.19e-11, 3.15e-04, 6.98e-04, 9.43e-04  
 68.291457, -21.086078, -21.086209, -21.085915, -21.085544, -21.085313, 1.31e-04, 5.94e-11, 2.94e-04, 6.66e-04, 8.96e-04  
 69.748744, -21.086087, -21.086209, -21.085933, -21.085589, -21.085367, 1.22e-04, 4.88e-11, 2.76e-04, 6.20e-04, 8.43e-04  
 71.206030, -21.086096, -21.086209, -21.085952, -21.085623, -21.085396, 1.13e-04, 7.06e-11, 2.57e-04, 5.86e-04, 8.13e-04  
 72.663317, -21.086104, -21.086209, -21.085968, -21.085650, -21.085427, 1.05e-04, 6.54e-11, 2.41e-04, 5.59e-04, 7.82e-04  
 74.120603, -21.086113, -21.086209, -21.085986, -21.085692, -21.085479, 9.65e-05, 7.36e-11, 2.24e-04, 5.17e-04, 7.31e-04  
 75.577889, -21.086121, -21.086209, -21.086001, -21.085716, -21.085511, 8.86e-05, 6.36e-11, 2.08e-04, 4.93e-04, 6.98e-04  
 77.035176, -21.086127, -21.086209, -21.086015, -21.085745, -21.085534, 8.18e-05, 6.81e-11, 1.94e-04, 4.64e-04, 6.75e-04  
 78.492462, -21.086134, -21.086209, -21.086029, -21.085774, -21.085574, 7.56e-05, 6.66e-11, 1.80e-04, 4.36e-04, 6.35e-04  
 79.949749, -21.086139, -21.086209, -21.086040, -21.085797, -21.085608, 7.02e-05, 5.45e-11, 1.69e-04, 4.12e-04, 6.01e-04  
 81.407035, -21.086144, -21.086209, -21.086051, -21.085824, -21.085631, 6.53e-05, 9.12e-11, 1.58e-04, 3.85e-04, 5.78e-04  
 82.864322, -21.086148, -21.086209, -21.086061, -21.085840, -21.085657, 6.07e-05, 1.16e-10, 1.48e-04, 3.69e-04, 5.52e-04  
 84.321608, -21.086153, -21.086209, -21.086071, -21.085866, -21.085692, 5.64e-05, 1.62e-10, 1.39e-04, 3.43e-04, 5.17e-04  
 85.778894, -21.086157, -21.086209, -21.086081, -21.085884, -21.085713, 5.21e-05, 1.03e-10, 1.29e-04, 3.25e-04, 4.96e-04  
 87.236181, -21.086161, -21.086209, -21.086089, -21.085900, -21.085732, 4.80e-05, 1.07e-10, 1.20e-04, 3.09e-04, 4.77e-04  
 88.693467, -21.086165, -21.086209, -21.086097, -21.085923, -21.085764, 4.42e-05, 8.48e-11, 1.12e-04, 2.86e-04, 4.45e-04  
 90.150754, -21.086168, -21.086209, -21.086105, -21.085935, -21.085785, 4.09e-05, 7.13e-11, 1.04e-04, 2.74e-04, 4.24e-04  
 91.608040, -21.086171, -21.086209, -21.086111, -21.085952, -21.085802, 3.79e-05, 6.67e-11, 9.77e-05, 2.57e-04, 4.07e-04  
 93.065327, -21.086174, -21.086209, -21.086118, -21.085966, -21.085825, 3.52e-05, 6.12e-11, 9.09e-05, 2.43e-04, 3.84e-04  
 94.522613, -21.086176, -21.086209, -21.086123, -21.085980, -21.085847, 3.28e-05, 4.32e-11, 8.57e-05, 2.30e-04, 3.63e-04  
 95.979899, -21.086179, -21.086209, -21.086129, -21.085994, -21.085863, 3.05e-05, 6.78e-11, 7.99e-05, 2.15e-04, 3.47e-04  
 97.437186, -21.086181, -21.086209, -21.086134, -21.086003, -21.085878, 2.83e-05, 6.59e-11, 7.47e-05, 2.06e-04, 3.31e-04  
 98.894472, -21.086183, -21.086209, -21.086139, -21.086018, -21.085900, 2.62e-05, 7.79e-11, 6.99e-05, 1.91e-04, 3.09e-04  
 100.351759, -21.086185, -21.086209, -21.086144, -21.086026, -21.085913, 2.41e-05, 9.55e-11, 6.48e-05, 1.83e-04, 2.96e-04  
 101.809045, -21.086187, -21.086209, -21.086148, -21.086036, -21.085926, 2.23e-05, 8.62e-11, 6.08e-05, 1.73e-04, 2.84e-04  
 103.266332, -21.086189, -21.086209, -21.086153, -21.086048, -21.085945, 2.06e-05, 9.90e-11, 5.65e-05, 1.61e-04, 2.65e-04  
 104.723618, -21.086190, -21.086209, -21.086156, -21.086055, -21.085957, 1.91e-05, 9.83e-11, 5.30e-05, 1.55e-04, 2.52e-04  
 106.180905, -21.086191, -21.086209, -21.086159, -21.086065, -21.085970, 1.78e-05, 1.46e-10, 4.98e-05, 1.44e-04, 2.39e-04  
 107.638191, -21.086193, -21.086209, -21.086163, -21.086071, -21.085982, 1.66e-05, 1.40e-10, 4.64e-05, 1.38e-04, 2.27e-04  
 109.095477, -21.086194, -21.086209, -21.086165, -21.086078, -21.085995, 1.55e-05, 1.56e-10, 4.38e-05, 1.31e-04, 2.14e-04  
 110.552764, -21.086195, -21.086209, -21.086168, -21.086086, -21.086006, 1.43e-05, 9.15e-11, 4.07e-05, 1.23e-04, 2.04e-04  
 112.010050, -21.086196, -21.086209, -21.086171, -21.086091, -21.086014, 1.32e-05, 6.74e-11, 3.80e-05, 1.18e-04, 1.95e-04  
 113.467337, -21.086197, -21.086209, -21.086174, -21.086100, -21.086028, 1.22e-05, 6.91e-11, 3.55e-05, 1.09e-04, 1.81e-04  
 114.924623, -21.086198, -21.086209, -21.086176, -21.086104, -21.086036, 1.13e-05, 8.09e-11, 3.30e-05, 1.05e-04, 1.73e-04  
 116.381910, -21.086199, -21.086209, -21.086178, -21.086110, -21.086044, 1.05e-05, 5.97e-11, 3.11e-05, 9.92e-05, 1.65e-04  
 117.839196, -21.086199, -21.086209, -21.086180, -21.086115, -21.086055, 9.73e-06, 5.88e-11, 2.90e-05, 9.37e-05, 1.55e-04  
 119.296482, -21.086200, -21.086209, -21.086182, -21.086119, -21.086063, 9.08e-06, 6.46e-11, 2.73e-05, 9.03e-05, 1.47e-04  
 120.753769, -21.086201, -21.086209, -21.086184, -21.086125, -21.086070, 8.47e-06, 5.21e-11, 2.56e-05, 8.43e-05, 1.39e-04  
 122.211055, -21.086201, -21.086209, -21.086185, -21.086128, -21.086077, 7.85e-06, 5.04e-11, 2.38e-05, 8.16e-05, 1.32e-04  
 123.668342, -21.086202, -21.086209, -21.086187, -21.086131, -21.086085, 7.27e-06, 5.78e-11, 2.24e-05, 7.78e-05, 1.24e-04  
 125.125628, -21.086202, -21.086209, -21.086188, -21.086136, -21.086091, 6.70e-06, 6.64e-11, 2.08e-05, 7.32e-05, 1.18e-04  
 126.582915, -21.086203, -21.086209, -21.086190, -21.086138, -21.086096, 6.20e-06, 1.03e-10, 1.95e-05, 7.10e-05, 1.13e-04  
 128.040201, -21.086203, -21.086209, -21.086191, -21.086143, -21.086105, 5.74e-06, 9.95e-11, 1.83e-05, 6.58e-05, 1.05e-04  
 129.497487, -21.086204, -21.086209, -21.086192, -21.086145, -21.086109, 5.33e-06, 1.13e-10, 1.70e-05, 6.42e-05, 9.98e-05  
 130.954774, -21.086204, -21.086209, -21.086193, -21.086149, -21.086114, 4.98e-06, 8.05e-11, 1.61e-05, 6.05e-05, 9.50e-05  
 132.412060, -21.086204, -21.086209, -21.086194, -21.086151, -21.086120, 4.64e-06, 9.96e-11, 1.50e-05, 5.81e-05, 8.90e-05  
 133.869347, -21.086205, -21.086209, -21.086195, -21.086152, -21.086125, 4.32e-06, 8.16e-11, 1.41e-05, 5.66e-05, 8.42e-05  
 135.326633, -21.086205, -21.086209, -21.086196, -21.086156, -21.086130, 4.01e-06, 5.79e-11, 1.32e-05, 5.29e-05, 7.95e-05  
 136.783920, -21.086205, -21.086209, -21.086197, -21.086157, -21.086133, 3.70e-06, 6.60e-11, 1.23e-05, 5.24e-05, 7.59e-05  
 138.241206, -21.086206, -21.086209, -21.086198, -21.086159, -21.086138, 3.42e-06, 4.80e-11, 1.16e-05, 5.05e-05, 7.09e-05  
 139.698492, -21.086206, -21.086209, -21.086198, -21.086161, -21.086142, 3.16e-06, 4.89e-11, 1.08e-05, 4.77e-05, 6.73e-05  
 141.155779, -21.086206, -21.086209, -21.086199, -21.086163, -21.086145, 2.94e-06, 5.80e-11, 1.01e-05, 4.60e-05, 6.43e-05  
 142.613065, -21.086206, -21.086209, -21.086200, -21.086165, -21.086149, 2.73e-06, 7.75e-11, 9.49e-06, 4.39e-05, 5.97e-05  
 144.070352, -21.086207, -21.086209, -21.086200, -21.086166, -21.086152, 2.55e-06, 7.84e-11, 8.88e-06, 4.36e-05, 5.69e-05  
 145.527638, -21.086207, -21.086209, -21.086201, -21.086168, -21.086155, 2.38e-06, 9.27e-11, 8.39e-06, 4.10e-05, 5.39e-05  
 146.984925, -21.086207, -21.086209, -21.086201, -21.086168, -21.086158, 2.21e-06, 9.91e-11, 7.81e-06, 4.07e-05, 5.08e-05  
 148.442211, -21.086207, -21.086209, -21.086202, -21.086169, -21.086161, 2.05e-06, 9.32e-11, 7.35e-06, 4.02e-05, 4.79e-05  
 149.899497, -21.086207, -21.086209, -21.086202, -21.086172, -21.086164, 1.89e-06, 1.16e-10, 6.86e-06, 3.76e-05, 4.51e-05  
 151.356784, -21.086207, -21.086209, -21.086203, -21.086171, -21.086166, 1.75e-06, 1.05e-10, 6.40e-06, 3.84e-05, 4.32e-05  
 152.814070, -21.086208, -21.086209, -21.086203, -21.086172, -21.086169, 1.62e-06, 1.19e-10, 6.03e-06, 3.73e-05, 4.01e-05  
 154.271357, -21.086208, -21.086209, -21.086204, -21.086174, -21.086171, 1.50e-06, 7.14e-11, 5.62e-06, 3.56e-05, 3.82e-05  
 155.728643, -21.086208, -21.086209, -21.086204, -21.086175, -21.086173, 1.41e-06, 8.08e-11, 5.31e-06, 3.39e-05, 3.64e-05  
 157.185930, -21.086208, -21.086209, -21.086204, -21.086175, -21.086175, 1.31e-06, 5.72e-11, 4.97e-06, 3.37e-05, 3.38e-05  
 158.643216, -21.086208, -21.086209, -21.086204, -21.086175, -21.086177, 1.22e-06, 6.19e-11, 4.66e-06, 3.40e-05, 3.22e-05  
 160.100503, -21.086208, -21.086209, -21.086205, -21.086177, -21.086179, 1.13e-06, 8.47e-11, 4.39e-06, 3.20e-05, 3.03e-05  
 161.557789, -21.086208, -21.086209, -21.086205, -21.086176, -21.086180, 1.05e-06, 1.17e-10, 4.08e-06, 3.29e-05, 2.87e-05  
 163.015075, -21.086208, -21.086209, -21.086205, -21.086176, -21.086182, 9.68e-07, 1.33e-10, 3.84e-06, 3.32e-05, 2.70e-05  
 164.472362, -21.086208, -21.086209, -21.086206, -21.086178, -21.086184, 8.95e-07, 1.26e-10, 3.59e-06, 3.08e-05, 2.55e-05  
 165.929648, -21.086208, -21.086209, -21.086206, -21.086177, -21.086185, 8.31e-07, 1.03e-10, 3.36e-06, 3.17e-05, 2.43e-05  
 167.386935, -21.086208, -21.086209, -21.086206, -21.086178, -21.086187, 7.75e-07, 9.40e-11, 3.17e-06, 3.12e-05, 2.26e-05  
 168.844221, -21.086208, -21.086209, -21.086206, -21.086179, -21.086188, 7.23e-07, 6.55e-11, 2.96e-06, 3.04e-05, 2.15e-05  
 170.301508, -21.086208, -21.086209, -21.086206, -21.086180, -21.086189, 6.74e-07, 5.14e-11, 2.80e-06, 2.88e-05, 2.04e-05  
 171.758794, -21.086209, -21.086209, -21.086207, -21.086180, -21.086190, 6.27e-07, 4.90e-11, 2.61e-06, 2.95e-05, 1.90e-05  
 173.216080, -21.086209, -21.086209, -21.086207, -21.086179, -21.086191, 5.80e-07, 8.84e-11, 2.45e-06, 3.00e-05, 1.81e-05  
 174.673367, -21.086209, -21.086209, -21.086207, -21.086181, -21.086192, 5.37e-07, 1.06e-10, 2.31e-06, 2.83e-05, 1.70e-05  
 176.130653, -21.086209, -21.086209, -21.086207, -21.086179, -21.086193, 4.96e-07, 1.17e-10, 2.14e-06, 2.98e-05, 1.62e-05  
 177.587940, -21.086209, -21.086209, -21.086207, -21.086179, -21.086194, 4.61e-07, 8.35e-11, 2.02e-06, 3.04e-05, 1.51e-05  
 179.045226, -21.086209, -21.086209, -21.086207, -21.086181, -21.086195, 4.28e-07, 7.92e-11, 1.89e-06, 2.82e-05, 1.43e-05  
 180.502513, -21.086209, -21.086209, -21.086207, -21.086181, -21.086195, 3.99e-07, 5.71e-11, 1.78e-06, 2.84e-05, 1.36e-05  
 181.959799, -21.086209, -21.086209, -21.086207, -21.086181, -21.086196, 3.73e-07, 7.20e-11, 1.68e-06, 2.85e-05, 1.26e-05  
 183.417085, -21.086209, -21.086209, -21.086208, -21.086181, -21.086197, 3.47e-07, 8.47e-11, 1.57e-06, 2.85e-05, 1.21e-05  
 184.874372, -21.086209, -21.086209, -21.086208, -21.086182, -21.086198, 3.22e-07, 9.12e-11, 1.48e-06, 2.69e-05, 1.14e-05  
 186.331658, -21.086209, -21.086209, -21.086208, -21.086181, -21.086198, 2.98e-07, 1.15e-10, 1.38e-06, 2.81e-05, 1.07e-05  
 187.788945, -21.086209, -21.086209, -21.086208, -21.086181, -21.086199, 2.76e-07, 1.50e-10, 1.30e-06, 2.86e-05, 1.01e-05  
 189.246231, -21.086209, -21.086209, -21.086208, -21.086182, -21.086200, 2.55e-07, 1.41e-10, 1.22e-06, 2.69e-05, 9.48e-06  
 190.703518, -21.086209, -21.086209, -21.086208, -21.086180, -21.086200, 2.36e-07, 1.16e-10, 1.14e-06, 2.88e-05, 9.06e-06  
 192.160804, -21.086209, -21.086209, -21.086208, -21.086180, -21.086201, 2.20e-07, 1.07e-10, 1.08e-06, 2.94e-05, 8.45e-06  
 193.618090, -21.086209, -21.086209, -21.086208, -21.086182, -21.086201, 2.06e-07, 6.40e-11, 1.01e-06, 2.73e-05, 8.00e-06  
 195.075377, -21.086209, -21.086209, -21.086208, -21.086182, -21.086202, 1.92e-07, 6.06e-11, 9.48e-07, 2.70e-05, 7.63e-06  
 196.532663, -21.086209, -21.086209, -21.086208, -21.086182, -21.086202, 1.78e-07, 2.77e-11, 8.93e-07, 2.71e-05, 7.07e-06  
 197.989950, -21.086209, -21.086209, -21.086208, -21.086181, -21.086202, 1.65e-07, 7.04e-11, 8.32e-07, 2.79e-05, 6.74e-06  
 199.447236, -21.086209, -21.086209, -21.086208, -21.086183, -21.086203, 1.52e-07, 8.08e-11, 7.89e-07, 2.66e-05, 6.36e-06  
 200.904523, -21.086209, -21.086209, -21.086208, -21.086181, -21.086203, 1.40e-07, 9.01e-11, 7.35e-07, 2.77e-05, 5.98e-06  
 202.361809, -21.086209, -21.086209, -21.086208, -21.086181, -21.086203, 1.30e-07, 8.44e-11, 6.92e-07, 2.83e-05, 5.65e-06  
 203.819095, -21.086209, -21.086209, -21.086208, -21.086183, -21.086204, 1.21e-07, 7.12e-11, 6.52e-07, 2.65e-05, 5.30e-06  
 205.276382, -21.086209, -21.086209, -21.086209, -21.086181, -21.086204, 1.13e-07, 7.03e-11, 6.08e-07, 2.84e-05, 5.07e-06  
 206.733668, -21.086209, -21.086209, -21.086209, -21.086180, -21.086204, 1.05e-07, 6.56e-11, 5.76e-07, 2.88e-05, 4.71e-06  
 208.190955, -21.086209, -21.086209, -21.086209, -21.086182, -21.086205, 9.80e-08, 5.23e-11, 5.37e-07, 2.72e-05, 4.48e-06  
 209.648241, -21.086209, -21.086209, -21.086209, -21.086183, -21.086205, 9.13e-08, 6.92e-11, 5.07e-07, 2.62e-05, 4.26e-06  
 211.105528, -21.086209, -21.086209, -21.086209, -21.086182, -21.086205, 8.45e-08, 4.94e-11, 4.77e-07, 2.69e-05, 3.95e-06  
 212.562814, -21.086209, -21.086209, -21.086209, -21.086181, -21.086205, 7.81e-08, 3.96e-11, 4.44e-07, 2.78e-05, 3.77e-06  
 214.020101, -21.086209, -21.086209, -21.086209, -21.086183, -21.086206, 7.23e-08, 6.41e-11, 4.20e-07, 2.64e-05, 3.54e-06  
 215.477387, -21.086209, -21.086209, -21.086209, -21.086181, -21.086206, 6.67e-08, 6.52e-11, 3.92e-07, 2.78e-05, 3.35e-06  
 216.934673, -21.086209, -21.086209, -21.086209, -21.086181, -21.086206, 6.23e-08, 1.00e-10, 3.69e-07, 2.86e-05, 3.16e-06  
 218.391960, -21.086209, -21.086209, -21.086209, -21.086183, -21.086206, 5.83e-08, 6.58e-11, 3.48e-07, 2.65e-05, 2.97e-06  
 219.849246, -21.086209, -21.086209, -21.086209, -21.086181, -21.086206, 5.41e-08, 1.17e-10, 3.25e-07, 2.78e-05, 2.84e-06  
 221.306533, -21.086209, -21.086209, -21.086209, -21.086181, -21.086206, 5.04e-08, 9.03e-11, 3.08e-07, 2.83e-05, 2.63e-06  
 222.763819, -21.086209, -21.086209, -21.086209, -21.086182, -21.086207, 4.68e-08, 8.20e-11, 2.87e-07, 2.72e-05, 2.52e-06  
 224.221106, -21.086209, -21.086209, -21.086209, -21.086183, -21.086207, 4.28e-08, 9.34e-11, 2.70e-07, 2.59e-05, 2.38e-06  
 225.678392, -21.086209, -21.086209, -21.086209, -21.086182, -21.086207, 3.95e-08, 8.56e-11, 2.54e-07, 2.70e-05, 2.22e-06  
 227.135678, -21.086209, -21.086209, -21.086209, -21.086181, -21.086207, 3.65e-08, 9.75e-11, 2.37e-07, 2.78e-05, 2.12e-06  
 228.592965, -21.086209, -21.086209, -21.086209, -21.086183, -21.086207, 3.39e-08, 7.59e-11, 2.25e-07, 2.63e-05, 1.98e-06  
 230.050251, -21.086209, -21.086209, -21.086209, -21.086181, -21.086207, 3.15e-08, 5.35e-11, 2.10e-07, 2.79e-05, 1.89e-06  
 231.507538, -21.086209, -21.086209, -21.086209, -21.086180, -21.086207, 2.93e-08, 4.06e-11, 1.98e-07, 2.88e-05, 1.79e-06  
 232.964824, -21.086209, -21.086209, -21.086209, -21.086183, -21.086207, 2.73e-08, 7.03e-11, 1.86e-07, 2.66e-05, 1.68e-06  
 234.422111, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 2.58e-08, 5.83e-11, 1.73e-07, 2.72e-05, 1.61e-06  
 235.879397, -21.086209, -21.086209, -21.086209, -21.086181, -21.086208, 2.35e-08, 6.34e-11, 1.65e-07, 2.77e-05, 1.49e-06  
 237.336683, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 2.18e-08, 9.28e-11, 1.54e-07, 2.74e-05, 1.43e-06  
 238.793970, -21.086209, -21.086209, -21.086209, -21.086183, -21.086208, 2.00e-08, 1.08e-10, 1.45e-07, 2.59e-05, 1.35e-06  
 240.251256, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 1.83e-08, 7.65e-11, 1.36e-07, 2.72e-05, 1.27e-06  
 241.708543, -21.086209, -21.086209, -21.086209, -21.086181, -21.086208, 1.70e-08, 7.07e-11, 1.27e-07, 2.78e-05, 1.22e-06  
 243.165829, -21.086209, -21.086209, -21.086209, -21.086183, -21.086208, 1.63e-08, 9.41e-11, 1.22e-07, 2.62e-05, 1.14e-06  
 244.623116, -21.086209, -21.086209, -21.086209, -21.086181, -21.086208, 1.49e-08, 1.14e-10, 1.13e-07, 2.81e-05, 1.09e-06  
 246.080402, -21.086209, -21.086209, -21.086209, -21.086180, -21.086208, 1.42e-08, 9.69e-11, 1.08e-07, 2.89e-05, 1.04e-06  
 247.537688, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 1.32e-08, 9.14e-11, 1.02e-07, 2.68e-05, 9.79e-07  
 248.994975, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 1.20e-08, 9.15e-11, 9.49e-08, 2.67e-05, 9.41e-07  
 250.452261, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 1.09e-08, 4.74e-11, 8.93e-08, 2.70e-05, 8.70e-07  
 251.909548, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 1.01e-08, 5.33e-11, 8.31e-08, 2.75e-05, 8.46e-07  
 253.366834, -21.086209, -21.086209, -21.086209, -21.086183, -21.086208, 9.29e-09, 6.94e-11, 7.95e-08, 2.61e-05, 7.96e-07  
 254.824121, -21.086209, -21.086209, -21.086209, -21.086182, -21.086208, 8.78e-09, 9.02e-11, 7.55e-08, 2.74e-05, 7.58e-07  
 256.281407, -21.086209, -21.086209, -21.086209, -21.086181, -21.086208, 8.17e-09, 6.80e-11, 7.04e-08, 2.79e-05, 7.32e-07  
 257.738693, -21.086209, -21.086209, -21.086209, -21.086183, -21.086208, 7.64e-09, 6.02e-11, 6.64e-08, 2.62e-05, 6.85e-07  
 259.195980, -21.086209, -21.086209, -21.086209, -21.086181, -21.086208, 6.99e-09, 6.38e-11, 6.16e-08, 2.83e-05, 6.68e-07  
 260.653266, -21.086209, -21.086209, -21.086209, -21.086180, -21.086209, 6.38e-09, 9.09e-11, 5.80e-08, 2.88e-05, 6.33e-07  
 262.110553, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 5.93e-09, 9.85e-11, 5.43e-08, 2.69e-05, 6.04e-07  
 263.567839, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 5.27e-09, 9.50e-11, 5.11e-08, 2.62e-05, 5.76e-07  
 265.025126, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 4.99e-09, 1.15e-10, 4.86e-08, 2.67e-05, 5.45e-07  
 266.482412, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 4.64e-09, 1.22e-10, 4.53e-08, 2.76e-05, 5.37e-07  
 267.939698, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 4.55e-09, 7.34e-11, 4.26e-08, 2.63e-05, 5.04e-07  
 269.396985, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 4.04e-09, 7.56e-11, 4.02e-08, 2.76e-05, 4.93e-07  
 270.854271, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 3.77e-09, 5.25e-11, 3.72e-08, 2.83e-05, 4.84e-07  
 272.311558, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 3.55e-09, 3.48e-11, 3.58e-08, 2.63e-05, 4.52e-07  
 273.768844, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 3.28e-09, 5.10e-11, 3.26e-08, 2.79e-05, 4.51e-07  
 275.226131, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 2.93e-09, 4.71e-11, 3.10e-08, 2.84e-05, 4.27e-07  
 276.683417, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 2.73e-09, 6.06e-11, 2.90e-08, 2.71e-05, 4.16e-07  
 278.140704, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 2.61e-09, 7.45e-11, 2.79e-08, 2.59e-05, 3.93e-07  
 279.597990, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 2.41e-09, 4.82e-11, 2.63e-08, 2.69e-05, 3.86e-07  
 281.055276, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 2.25e-09, 8.53e-11, 2.45e-08, 2.77e-05, 3.87e-07  
 282.512563, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 2.12e-09, 1.12e-10, 2.30e-08, 2.62e-05, 3.62e-07  
 283.969849, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 1.90e-09, 1.02e-10, 2.17e-08, 2.78e-05, 3.68e-07  
 285.427136, -21.086209, -21.086209, -21.086209, -21.086180, -21.086209, 1.77e-09, 1.03e-10, 2.01e-08, 2.87e-05, 3.69e-07  
 286.884422, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 1.71e-09, 8.61e-11, 1.93e-08, 2.65e-05, 3.43e-07  
 288.341709, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 1.57e-09, 1.12e-10, 1.81e-08, 2.74e-05, 3.41e-07  
 289.798995, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 1.42e-09, 9.12e-11, 1.73e-08, 2.79e-05, 3.29e-07  
 291.256281, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 1.33e-09, 7.40e-11, 1.61e-08, 2.73e-05, 3.31e-07  
 292.713568, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 1.31e-09, 8.10e-11, 1.49e-08, 2.58e-05, 3.13e-07  
 294.170854, -21.086209, -21.086209, -21.086209, -21.086182, -21.086209, 1.14e-09, 6.70e-11, 1.40e-08, 2.71e-05, 3.17e-07  
 295.628141, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 1.06e-09, 5.45e-11, 1.31e-08, 2.78e-05, 3.21e-07  
 297.085427, -21.086209, -21.086209, -21.086209, -21.086183, -21.086209, 1.04e-09, 4.77e-11, 1.31e-08, 2.62e-05, 3.01e-07  
 298.542714, -21.086209, -21.086209, -21.086209, -21.086181, -21.086209, 9.30e-10, 5.38e-11, 1.21e-08, 2.80e-05, 3.15e-07  
 300.000000, -21.086209, -21.086209, -21.086209, -21.086180, -21.086209, 8.42e-10, 4.16e-11, 1.12e-08, 2.88e-05, 3.18e-07  


==> curveKinLiu.txt <==
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
4.166666666666665e-01, -8.326663997864516e-01, 1.394183081576364e+01, 9.919999999999927e+00
4.235013562553253e-01, -7.218521952770323e-01, 1.297961088948347e+01, 8.411501045239664e+00
4.303360458439840e-01, -6.227730256227315e-01, 1.211775751111128e+01, 7.167387699163442e+00
4.371707354326427e-01, -5.336072657328069e-01, 1.134031815402102e+01, 6.131912254640246e+00
4.440054250213015e-01, -4.529118279540481e-01, 1.063470755155022e+01, 5.263374960497709e+00
4.508401146099602e-01, -3.795248860320377e-01, 9.990830764041458e+00, 4.530013729177925e+00
4.576748041986189e-01, -3.124978253886549e-01, 9.400471336509789e+00, 3.907251957696808e+00
4.645094937872777e-01, -2.510465189706850e-01, 8.856854228070965e+00, 3.375808840526066e+00
4.713441833759364e-01, -1.945157191853376e-01, 8.354326957236829e+00, 2.920372945798915e+00
4.781788729645952e-01, -1.423525586765045e-01, 7.888122506305197e+00, 2.528652811051797e+00
4.850135625532539e-01, -9.408650771431608e-02, 7.454179860056502e+00, 2.190685475806506e+00
4.918482521419126e-01, -4.931399281074938e-02, 7.049005819209494e+00, 1.898324964078196e+00
4.986829417305714e-01, -7.686436385662585e-03, 6.669566723802829e+00, 1.644858534874416e+00
5.055176313192301e-01, 3.109501669913133e-02, 6.313201981986757e+00, 1.424715102844139e+00
5.123523209078888e-01, 6.726322568696833e-02, 5.977553433902935e+00, 1.233241115151907e+00
5.191870104965476e-01, 1.010121636511169e-01, 5.660505943727809e+00, 1.066526450855024e+00
5.260217000852063e-01, 1.325146449446501e-01, 5.360135398131180e+00, 9.212678639957517e-01
5.328563896738651e-01, 1.619251724826505e-01, 5.074660564152565e+00, 7.946609179744186e-01
5.396910792625238e-01, 1.893822522693814e-01, 4.802394960553146e+00, 6.843137629530602e-01
5.465257688511825e-01, 2.150103227162750e-01, 4.541693761781966e+00, 5.881778178581847e-01
5.533604584398413e-01, 2.389213670767261e-01, 4.076772932117117e+00, 5.044916497874858e-01
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
5.533604584398411e-01, 2.389213670767253e-01,             nan, 5.044916497874876e-01
5.566924355178490e-01, 2.499863837042568e-01,             nan, 4.677427389771296e-01
5.600244125958569e-01, 2.606782532227077e-01,             nan, 4.334305719181568e-01
5.633563896738648e-01, 2.710072457809378e-01,             nan, 4.014079140121130e-01
5.666883667518727e-01, 2.809831202383687e-01,             nan, 3.715373044817767e-01
5.700203438298806e-01, 2.906151462469846e-01,             nan, 3.436903174557155e-01
5.733523209078886e-01, 2.999121241271185e-01,             nan, 3.177468867490507e-01
5.766842979858965e-01, 3.088824026097245e-01,             nan, 2.935946881340161e-01
5.800162750639044e-01, 3.175338944906123e-01,             nan, 2.711285735697953e-01
5.833482521419123e-01, 3.258740902130396e-01,             nan, 2.502500524557192e-01
5.866802292199202e-01, 3.339100693630240e-01,             nan, 2.308668154958333e-01
5.900122062979282e-01, 3.416485100253224e-01,             nan, 2.128922972252845e-01
5.933441833759361e-01, 3.490956959054590e-01,             nan, 1.962452736578584e-01
5.966761604539440e-01, 3.562575210720299e-01,             nan, 1.808494918760779e-01
6.000081375319519e-01, 3.631394921105219e-01,             nan, 1.666333287064710e-01
6.033401146099598e-01, 3.697467274005511e-01,             nan, 1.535294759078578e-01
6.066720916879678e-01, 3.760839531264347e-01,             nan, 1.414746495544161e-01
6.100040687659757e-01, 3.821554954973367e-01,             nan, 1.304093215213662e-01
6.133360458439836e-01, 3.879652684747155e-01,             nan, 1.202774711828996e-01
6.166680229219915e-01, 3.935167560619752e-01,             nan, 1.110263556123048e-01
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
2.500000000000000e+00,             nan, 4.304728088467609e+00, 5.661538461538462e-01
2.531381964622060e+00,             nan, 4.293398290602576e+00, 5.630452148569207e-01
2.562763929244119e+00,             nan, 4.282024086021170e+00, 5.599252420015264e-01
2.594145893866179e+00,             nan, 4.270613944668673e+00, 5.567971862641687e-01
2.625527858488239e+00,             nan, 4.259175662358271e+00, 5.536640314855565e-01
2.656909823110298e+00,             nan, 4.247716415217528e+00, 5.505285088293617e-01
2.688291787732358e+00,             nan, 4.236242809317755e+00, 5.473931170582118e-01
2.719673752354418e+00,             nan, 4.224760925957902e+00, 5.442601410982383e-01
2.751055716976477e+00,             nan, 4.213276363023740e+00, 5.411316690468534e-01
2.782437681598537e+00,             nan, 4.201794272798113e+00, 5.380096077635026e-01
2.813819646220597e+00,             nan, 4.190319396558444e+00, 5.348956971697225e-01
2.845201610842656e+00,             nan, 4.178856096262568e+00, 5.317915233727918e-01
2.876583575464716e+00,             nan, 4.167408383592916e+00, 5.286985307164395e-01
2.907965540086776e+00,             nan, 4.155979946601484e+00, 5.256180328523279e-01
2.939347504708835e+00,             nan, 4.144574174173601e+00, 5.225512229172775e-01
2.970729469330895e+00,             nan, 4.133194178506672e+00, 5.194991828932953e-01
3.002111433952955e+00,             nan, 4.121842815780704e+00, 5.164628922203685e-01
3.033493398575014e+00,             nan, 4.110522705180149e+00, 5.134432357255673e-01
3.064875363197074e+00,             nan, 4.099236246411079e+00, 5.104410109262153e-01
3.096257327819134e+00,             nan, 4.087985635843986e+00, 5.074569347596644e-01
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
3.127639292441195e+00, 2.389214177937961e-01, 4.076772881400046e+00, 5.044916497874866e-01
3.871257327819135e+00, 6.997056457258271e-01, 3.825015846127378e+00, 4.404986566930718e-01
4.614875363197076e+00, 9.251719909621285e-01, 3.602663221902857e+00, 3.885398609041093e-01
5.358493398575016e+00, 1.109996794118758e+00, 3.407154572671489e+00, 3.465829282079522e-01
6.102111433952956e+00, 1.271459496244544e+00, 3.234011223840361e+00, 3.123520145992660e-01
6.845729469330896e+00, 1.416702462895213e+00, 3.079189691795316e+00, 2.840391695050238e-01
7.589347504708837e+00, 1.549528009575276e+00, 2.939423096555341e+00, 2.602995773979819e-01
8.332965540086777e+00, 1.671926455634130e+00, 2.812140722984263e+00, 2.401425464101914e-01
9.076583575464717e+00, 1.785354651353382e+00, 2.695322967735653e+00, 2.228329283291300e-01
9.820201610842657e+00, 1.890999616618852e+00, 2.587371978919242e+00, 2.078181579145715e-01
1.056381964622060e+01, 1.989836226093273e+00, 2.487010745626389e+00, 1.946769146697422e-01
1.130743768159854e+01, 2.082672288748852e+00, 2.393207457840725e+00, 1.830833454650130e-01
1.205105571697648e+01, 2.170183206701844e+00, 2.305119359402941e+00, 1.727820033622881e-01
1.279467375235442e+01, 2.252938570001509e+00, 2.222050979185554e+00, 1.635700999510509e-01
1.353829178773236e+01, 2.331422652114735e+00, 2.143422829788501e+00, 1.552847712334477e-01
1.428190982311030e+01, 2.406050318479778e+00, 2.068747726169836e+00, 1.477938152745491e-01
1.502552785848824e+01, 2.477179478449064e+00, 1.997612683860860e+00, 1.409888639605123e-01
1.576914589386618e+01, 2.545120917368154e+00, 1.929671244941770e+00, 1.347802839157067e-01
1.651276392924412e+01, 2.610146127990993e+00, 1.864646034318931e+00, 1.290933220099435e-01
1.725638196462206e+01, 2.672493601372979e+00, 1.802298560936945e+00, 1.238651581478113e-01
1.800000000000000e+01, 2.732373921415527e+00, 1.742418240894397e+00, 1.190426275331936e-01


==> curveLiu.txt <==
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
4.166666666666665e-01, -8.326663997864516e-01, 1.394183081576364e+01, 9.919999999999927e+00
4.303360458439840e-01, -6.227730256227315e-01, 1.211775751111128e+01, 7.167387699163442e+00
4.440054250213015e-01, -4.529118279540481e-01, 1.063470755155022e+01, 5.263374960497709e+00
4.576748041986189e-01, -3.124978253886549e-01, 9.400471336509789e+00, 3.907251957696808e+00
4.713441833759364e-01, -1.945157191853376e-01, 8.354326957236829e+00, 2.920372945798915e+00
4.850135625532539e-01, -9.408650771431608e-02, 7.454179860056502e+00, 2.190685475806506e+00
4.986829417305714e-01, -7.686436385662585e-03, 6.669566723802829e+00, 1.644858534874416e+00
5.123523209078888e-01, 6.726322568696833e-02, 5.977553433902935e+00, 1.233241115151907e+00
5.260217000852063e-01, 1.325146449446501e-01, 5.360135398131180e+00, 9.212678639957517e-01
5.396910792625238e-01, 1.893822522693814e-01, 4.802394960553146e+00, 6.843137629530602e-01
5.533604584398413e-01, 2.389213670767261e-01, 4.076772932117117e+00, 5.044916497874858e-01 
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
5.533604584398411e-01, 2.389213670767253e-01,             nan, 5.044916497874876e-01
9e-01, 2.389213670767253e-01,             nan, 5.044916497874876e-01 % extended
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
2.1e+00,             nan, 4.087985635843986e+00, 5.074569347596644e-01 % extended
3.096257327819134e+00,             nan, 4.087985635843986e+00, 5.074569347596644e-01
% Format: tau, velocity of forward wave, velocity of backward wave, pressure 
3.127639292441195e+00, 2.389214177937961e-01, 4.076772881400046e+00, 5.044916497874866e-01
3.871257327819135e+00, 6.997056457258271e-01, 3.825015846127378e+00, 4.404986566930718e-01
4.614875363197076e+00, 9.251719909621285e-01, 3.602663221902857e+00, 3.885398609041093e-01
5.358493398575016e+00, 1.109996794118758e+00, 3.407154572671489e+00, 3.465829282079522e-01
6.102111433952956e+00, 1.271459496244544e+00, 3.234011223840361e+00, 3.123520145992660e-01
6.845729469330896e+00, 1.416702462895213e+00, 3.079189691795316e+00, 2.840391695050238e-01
7.589347504708837e+00, 1.549528009575276e+00, 2.939423096555341e+00, 2.602995773979819e-01
8.332965540086777e+00, 1.671926455634130e+00, 2.812140722984263e+00, 2.401425464101914e-01
9.076583575464717e+00, 1.785354651353382e+00, 2.695322967735653e+00, 2.228329283291300e-01
9.820201610842657e+00, 1.890999616618852e+00, 2.587371978919242e+00, 2.078181579145715e-01
1.056381964622060e+01, 1.989836226093273e+00, 2.487010745626389e+00, 1.946769146697422e-01
1.130743768159854e+01, 2.082672288748852e+00, 2.393207457840725e+00, 1.830833454650130e-01
1.205105571697648e+01, 2.170183206701844e+00, 2.305119359402941e+00, 1.727820033622881e-01
1.279467375235442e+01, 2.252938570001509e+00, 2.222050979185554e+00, 1.635700999510509e-01
1.353829178773236e+01, 2.331422652114735e+00, 2.143422829788501e+00, 1.552847712334477e-01
1.428190982311030e+01, 2.406050318479778e+00, 2.068747726169836e+00, 1.477938152745491e-01
1.502552785848824e+01, 2.477179478449064e+00, 1.997612683860860e+00, 1.409888639605123e-01
1.576914589386618e+01, 2.545120917368154e+00, 1.929671244941770e+00, 1.347802839157067e-01
1.651276392924412e+01, 2.610146127990993e+00, 1.864646034318931e+00, 1.290933220099435e-01
1.725638196462206e+01, 2.672493601372979e+00, 1.802298560936945e+00, 1.238651581478113e-01
1.800000000000000e+01, 2.732373921415527e+00, 1.742418240894397e+00, 1.190426275331936e-01


==> fanLiu.txt <==
%%%%%%%%%%% Wave Fan in Lagrange coordinates %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    IsoVanDerWaals
% Temperature:              8.500000000000000e-01 [K]
% Entropy dissipation rate: inf [m^4/kg/s] 
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s], pressure [kg/m/s^2]

%--------------------- Left State -------------------
-1.159310139695149e+01, 5.000000000000000e-01,0.000000000000000e+00,1.599999999999973e+00 % rarefaction wave:
-5.796550698475746e+00, 5.000000000000000e-01,0.000000000000000e+00,1.599999999999973e+00 
-5.694962381647233e+00, 5.017213051109626e-01,9.889903612720059e-03,1.543175244793515e+00 
-5.595409842713671e+00, 5.034426102219252e-01,1.960670372707658e-02,1.488322301607001e+00 
-5.497832274989563e+00, 5.051639153328877e-01,2.915385186497978e-02,1.435368070624513e+00 
-5.402171180473901e+00, 5.068852204438503e-01,3.853469688511115e-02,1.384242612293953e+00 
-5.308370257109105e+00, 5.086065255548129e-01,4.775248885888645e-02,1.334878986550232e+00 
-5.216375292479630e+00, 5.103278306657755e-01,5.681038275796417e-02,1.287213101556839e+00 
-5.126134063514627e+00, 5.120491357767381e-01,6.571144196400441e-02,1.241183571320301e+00 
-5.037596241791791e+00, 5.137704408877006e-01,7.445864161066162e-02,1.196731581581359e+00 
-4.950713304069637e+00, 5.154917459986632e-01,8.305487176712766e-02,1.153800763432018e+00 
-4.865438447702892e+00, 5.172130511096258e-01,9.150294047192398e-02,1.112337074148765e+00 
-4.781726510620898e+00, 5.189343562205884e-01,9.980557662506923e-02,1.072288684770383e+00 
-4.699533895571918e+00, 5.206556613315509e-01,1.079654327462178e-01,1.033605873983394e+00 
-4.618818498357488e+00, 5.223769664425135e-01,1.159850876058720e-01,9.962409279101809e-01 
-4.539539639800241e+00, 5.240982715534761e-01,1.238670487363119e-01,9.601480454241305e-01 
-4.461658001206482e+00, 5.258195766644387e-01,1.316137548284628e-01,9.252832486430407e-01 
-4.385135563101157e+00, 5.275408817754013e-01,1.392275780205200e-01,8.916042982769792e-01 
-4.309935547027786e+00, 5.292621868863638e-01,1.467108260837856e-01,8.590706135294699e-01 
-4.236022360219802e+00, 5.309834919973264e-01,1.540657445108224e-01,8.276431962720228e-01 
-4.163361542962318e+00, 5.327047971082890e-01,1.612945185107114e-01,7.972845592314446e-01 
-4.091919718475019e+00, 5.344261022192516e-01,1.683992749158963e-01,7.679586579471973e-01 
-4.021664545157494e+00, 5.361474073302142e-01,1.753820840048157e-01,7.396308262727249e-01 
-3.952564671048179e+00, 5.378687124411767e-01,1.822449612442617e-01,7.122677152098422e-01 
-3.884589690357024e+00, 5.395900175521393e-01,1.889898689551520e-01,6.858372348795143e-01 
-3.817710101940177e+00, 5.413113226631019e-01,1.956187179051714e-01,6.603084994453958e-01 
-3.751897269592576e+00, 5.430326277740645e-01,2.021333688315176e-01,6.356517748186015e-01 
-3.687123384041157e+00, 5.447539328850270e-01,2.085356338967782e-01,6.118384289834147e-01 
-3.623361426527581e+00, 5.464752379959896e-01,2.148272780807703e-01,5.888408847940738e-01 
-3.560585133875140e+00, 5.481965431069522e-01,2.210100205109861e-01,5.666325751023962e-01 
-3.498768964939519e+00, 5.499178482179148e-01,2.270855357341143e-01,5.451879000849704e-01 
-3.437888068347713e+00, 5.516391533288774e-01,2.330554549309342e-01,5.244821866469831e-01 
-3.377918251433448e+00, 5.533604584398399e-01,2.389213670767216e-01,5.044916497875001e-01 % phase transition (evaporation):
-1.871783128311073e-01, 5.533604584398399e-01,2.389213670767216e-01,5.044916497875001e-01 
-1.871783128311073e-01, 6.810283907581163e+00,1.410081741800390e+00,2.852758267920647e-01 % rarefaction wave:
-1.871783128311073e-01, 6.810283907581163e+00,1.410081741800390e+00,2.852758267920647e-01 
-1.830764145953727e-01, 6.998759093311389e+00,1.444971005902607e+00,2.788170956313057e-01 
-1.791388320936267e-01, 7.187234279041616e+00,1.479102786542782e+00,2.726357814157625e-01 
-1.753570037759289e-01, 7.375709464771842e+00,1.512507239555191e+00,2.667151090849469e-01 
-1.717228033599244e-01, 7.564184650502068e+00,1.545212948072691e+00,2.610395478121093e-01 
-1.682285399371702e-01, 7.752659836232294e+00,1.577247004723537e+00,2.555947094153346e-01 
-1.648669501586289e-01, 7.941135021962521e+00,1.608635093053399e+00,2.503672544837430e-01 
-1.616311851332364e-01, 8.129610207692748e+00,1.639401566941388e+00,2.453448060125565e-01 
-1.585147939381621e-01, 8.318085393422974e+00,1.669569527202353e+00,2.405158701973109e-01 
-1.555117051051447e-01, 8.506560579153200e+00,1.699160894872510e+00,2.358697639570166e-01 
-1.526162070579933e-01, 8.695035764883427e+00,1.728196480894048e+00,2.313965487178360e-01 
-1.498229281920883e-01, 8.883510950613653e+00,1.756696052069912e+00,2.270869699785120e-01 
-1.471268170789359e-01, 9.071986136343879e+00,1.784678393269599e+00,2.229324021864691e-01 
-1.445231231269646e-01, 9.260461322074105e+00,1.812161365942768e+00,2.189247984724070e-01 
-1.420073779188964e-01, 9.448936507804332e+00,1.839161963048892e+00,2.150566448166740e-01 
-1.395753773653440e-01, 9.637411693534558e+00,1.865696360544707e+00,2.113209182495896e-01 
-1.372231647558479e-01, 9.825886879264784e+00,1.891779965591732e+00,2.077110487180671e-01 
-1.349470147465530e-01, 1.001436206499501e+01,1.917427461657234e+00,2.042208842809924e-01 
-1.327434182938378e-01, 1.020283725072524e+01,1.942652850686461e+00,2.008446593249608e-01 
-1.306090685222888e-01, 1.039131243645546e+01,1.967469492523594e+00,1.975769655196253e-01 
-1.285408475010900e-01, 1.057978762218569e+01,1.991890141755266e+00,1.944127252577732e-01 
-1.265358138934430e-01, 1.076826280791592e+01,2.015926982144641e+00,1.913471673491927e-01 
-1.245911914377322e-01, 1.095673799364614e+01,2.039591658816774e+00,1.883758047593863e-01 
-1.227043582158404e-01, 1.114521317937637e+01,2.062895308347860e+00,1.854944142042717e-01 
-1.208728366625820e-01, 1.133368836510659e+01,2.085848586902387e+00,1.826990174302830e-01 
-1.190942842701080e-01, 1.152216355083682e+01,2.108461696553529e+00,1.799858640258368e-01 
-1.173664849419607e-01, 1.171063873656705e+01,2.130744409913480e+00,1.773514156250960e-01 
-1.156873409529093e-01, 1.189911392229727e+01,2.152706093191997e+00,1.747923313784717e-01 
-1.140548654725678e-01, 1.208758910802750e+01,2.174355727793349e+00,1.723054545764751e-01 
-1.124671756129166e-01, 1.227606429375773e+01,2.195701930554127e+00,1.698878003244876e-01 
-1.109224859621108e-01, 1.246453947948795e+01,2.216752972717098e+00,1.675365441758801e-01 
-1.094191025692606e-01, 1.265301466521818e+01,2.237516797729358e+00,1.652490116397769e-01 % shock wave:
1.012008019266853e-01, 1.265301466521818e+01,2.237516797729358e+00,1.652490116397769e-01 
1.012008019266853e-01, 1.500000000000000e+01,2.000000000000000e+00,1.412121212121212e-01 
1.000000000000000e+00, 1.500000000000000e+01,2.000000000000000e+00,1.412121212121212e-01 

